Dwarf Active Galactic Nuclei from Variability for the Origins of Seeds (DAVOS): Properties of Variability-Selected AGNs in the Dark Energy Survey Deep Fields

We study the black hole mass $-$ host galaxy stellar mass relation, $M_{\rm{BH}}-M_{\ast}$, for a sample of 706 $z \lesssim 1.5$ and $i \lesssim 24$ optically-variable active galactic nuclei (AGNs) in three Dark Energy Survey (DES) deep fields: C3, X3, E2, which partially cover Chandra Deep Field-South, XMM Large Scale Structure survey, and European Large Area ISO Survey, respectively. The parent sample was identified by optical variability from the DES supernova survey program imaging. Using publicly available spectra and photometric catalogs, we consolidate their spectroscopic redshifts, estimate their black hole masses using broad line widths and luminosities, and obtain improved stellar masses using spectral energy distribution fitting from X-ray to mid-infrared wavelengths. Our results confirm previous work from Hyper-Suprime Camera imaging that variability searches with deep, high-precision photometry can reliably identify AGNs in low-mass galaxies up to $z\sim1$. However, we find that the hosted black holes are overmassive than predicted by the local AGN relation, fixing host galaxy stellar mass. Instead, $z\sim 0.1-1.5$ variability-selected AGNs lie in between the $M_{\rm{BH}}-M_{\ast}$ relation for local inactive early-type galaxies and local active galaxies. This result agrees with most previous studies of $M_{\rm{BH}}-M_{\ast}$ relation for AGNs at similar redshifts, regardless of selection technique. We demonstrate that studies of variability selected AGN provide critical insights into the low-mass end of the $M_{\rm{BH}}-M_{\ast}$ relation, shedding light on the occupation fraction of that provides constraints on early BH seeding mechanisms and self-regulated feedback processes during their growth and co-evolution with their hosts.

==> prop.txt <==
\begin{table}
\begin{tabular}{cccccccccccccc}
ID & RAdeg & DEdeg & i-mag & z_best & z_phot & logL & logMBH & logMBH_e & logMs & logMs_e & SF_excess & chi2nu & classification \\
1 & 52.1408 & -27.1823 & 23.7 & 1.02 & 1.02 &  &  &  & 10.96 & 0.06 & 1.4 & 4.8 &  \\
2 & 52.4633 & -27.1826 & 23.4 & 0.24 & 0.24 &  &  &  & 8.63 & 0.24 & 1.0 & 1.6 &  \\
3 & 52.436 & -27.1854 & 23.4 & 1.09 & 1.09 &  &  &  & 10.39 & 0.12 & 0.9 & 3.0 &  \\
4 & 52.1894 & -27.1881 & 21.5 & 1.3 & 1.3 &  &  &  & 10.16 & 0.59 & 1.3 & 6.3 &  \\
5 & 52.1799 & -27.1883 & 23.8 & 0.6 & 0.6 &  &  &  & 9.13 & 0.31 & 1.1 & 2.8 &  \\
6 & 52.2093 & -27.2022 & 19.2 & 0.8019 & 0.9 & 44.97 & 8.57 & 0.01 & 11.31 & 0.12 & 1.1 & 1.3 & BL \\
7 & 52.3046 & -27.2038 & 22.9 & 1.25 & 1.25 &  &  &  & 11.19 & 0.11 & 1.3 & 1.2 &  \\
8 & 52.1963 & -27.265 & 21.1 & 2.9784 & 0.08 &  &  &  & 11.21 & 0.07 & 2.5 & 6.5 &  \\
9 & 52.6658 & -27.2947 & 24.1 & 1.45 & 1.45 &  &  &  & 10.75 & 0.11 & 1.4 & 2.3 & noisy \\
10 & 52.89 & -27.3361 & 23.4 & 1.45 & 1.45 &  &  &  & 10.75 & 0.09 & 1.2 & 2.7 & noisy \\
11 & 52.8003 & -27.3489 & 24.1 & 1.49 & 1.49 &  &  &  & 9.86 & 0.18 & 0.9 & 1.5 &  \\
12 & 52.913 & -27.3761 & 23.2 & 1.3 & 1.3 &  &  &  & 11.14 & 0.05 & 1.6 & 3.1 &  \\
13 & 52.8314 & -27.4075 & 22.7 & 0.15 & 0.15 &  &  &  & 7.51 & 0.63 & 0.9 & 1.8 &  \\
14 & 52.6061 & -27.4728 & 20.2 & 0.6266 & 0.65 &  &  &  & 11.2 & 0.08 & 1.1 & 1.9 &  \\
15 & 52.6553 & -27.4851 & 21.0 & 1.25 & 1.25 &  &  &  & 10.95 & 0.27 & 1.2 & 1.5 &  \\
16 & 52.7564 & -27.4877 & 23.6 & 0.25 & 0.25 &  &  &  & 9.24 & 0.03 & 1.0 & 4.6 &  \\
17 & 52.1585 & -27.3122 & 21.3 & 1.119 & 1.2 &  &  &  & 11.29 & 0.08 & 0.9 & 1.9 &  \\
18 & 52.0373 & -27.3556 & 20.5 & 1.4 & 1.4 &  &  &  & 11.29 & 0.03 & 1.3 & 7.4 &  \\
19 & 52.0238 & -27.4189 & 22.2 & 0.17 & 0.17 &  &  &  & 7.94 & 0.06 & 1.7 & 3.8 &  \\
20 & 52.2152 & -27.4149 & 23.0 & 0.7896 & 0.9 &  &  &  & 10.24 & 0.2 & 1.2 & 2.5 &  \\
21 & 52.3566 & -27.3106 & 23.7 & 1.14 & 1.14 &  &  &  & 10.5 & 0.07 & 1.2 & 1.7 &  \\
22 & 52.3138 & -27.3374 & 23.8 & 0.89 & 0.89 &  &  &  & 9.78 & 0.37 & 0.8 & 1.0 &  \\
23 & 52.3764 & -27.3438 & 22.2 & 0.11 & 0.11 &  &  &  & 7.69 & 0.51 & 1.0 & 1.8 &  \\
24 & 52.5475 & -27.3592 & 23.3 & 0.25 & 0.25 &  &  &  & 8.33 & 0.27 & 1.0 & 1.6 &  \\
25 & 52.3643 & -27.3776 & 23.2 & 0.34 & 0.34 &  &  &  & 8.73 & 0.65 & 0.9 & 2.7 &  \\
26 & 53.1662 & -27.3014 & 22.0 & 0.15 & 0.15 &  &  &  & 8.98 & 0.16 & 1.5 & 0.6 &  \\
27 & 53.1782 & -27.3146 & 24.2 & 1.36 & 1.36 &  &  &  & 9.87 & 0.16 & 1.2 & 2.9 &  \\
28 & 53.0437 & -27.3285 & 23.9 & 0.91 & 0.91 &  &  &  & 8.71 & 1.55 & 1.0 & 2.3 &  \\
29 & 53.3289 & -27.3255 & 22.4 & 0.15 & 0.15 &  &  &  & 8.69 & 0.16 & 1.3 & 1.5 &  \\
30 & 53.0775 & -27.3834 & 22.5 & 1.05 & 1.05 &  &  &  & 11.21 & 0.06 & 1.3 & 1.7 &  \\
31 & 52.309 & -27.4546 & 22.4 & 0.06 & 0.06 &  &  &  & 7.29 & 0.07 & 1.7 & 2.2 &  \\
32 & 52.458 & -27.5234 & 23.7 & 1.28 & 1.28 &  &  &  & 10.83 & 0.14 & 1.4 & 1.3 & noisy \\
33 & 52.414 & -27.5382 & 22.5 & 0.07 & 0.07 &  &  &  & 7.43 & 0.17 & 1.3 & 1.2 &  \\
34 & 52.3492 & -27.5759 & 22.0 & 1.0239 & 1.25 &  &  &  & 11.26 & 0.08 & 1.2 & 1.9 &  \\
35 & 52.1569 & -27.5941 & 23.2 & 1.1 & 1.1 &  &  &  & 10.9 & 0.08 & 1.3 & 1.5 &  \\
36 & 52.2162 & -27.5918 & 22.6 & 0.4 & 0.4 &  &  &  & 9.17 & 0.37 & 1.2 & 1.0 &  \\
37 & 52.2055 & -28.1211 & 23.3 & 1.01 & 1.01 &  &  &  & 10.3 & 0.44 & 1.1 & 4.2 &  \\
38 & 52.517 & -27.5082 & 23.0 & 0.81 & 0.81 &  &  &  & 10.77 & 0.15 & 1.6 & 1.5 &  \\
39 & 52.6019 & -27.5154 & 21.9 & 1.3 & 1.3 &  &  &  & 9.77 & 1.13 & 1.1 & 1.4 &  \\
40 & 52.6372 & -27.5868 & 23.0 & 1.2 & 1.2 &  &  &  & 11.17 & 0.05 & 1.7 & 2.1 &  \\
41 & 52.5532 & -27.5923 & 23.0 & 0.24 & 0.24 &  &  &  & 8.44 & 0.28 & 1.1 & 1.8 &  \\
42 & 53.0169 & -27.6238 & 22.4 & 0.966 & 1.3 &  &  &  & 10.14 & 0.14 & 1.3 & 3.6 &  \\
43 & 53.1104 & -27.6766 & 19.9 & 1.0437 & 1.05 & 45.24 & 9.08 & 0.13 & 10.89 & 0.15 & 1.2 & 1.9 & BL? \\
44 & 53.1125 & -27.6848 & 19.6 & 0.7367 & 0.75 & 45.31 & 8.91 & 0.07 & 11.37 & 0.08 & 1.1 & 3.4 & BL \\
45 & 53.1259 & -27.7514 & 22.3 & 0.7368 & 0.45 &  &  &  & 9.93 & 0.22 & 1.3 & 0.3 &  \\
46 & 53.1249 & -27.7584 & 22.0 & 1.222 & 1.35 &  &  &  & 11.3 & 0.11 & 1.2 & 1.6 &  \\
47 & 53.2651 & -27.7553 & 23.3 & 1.256 & 1.21 &  &  &  & 10.11 & 0.34 & 1.0 & 1.2 & BL \\
48 & 51.9456 & -28.0303 & 23.9 & 0.44 & 0.44 &  &  &  & 9.47 & 0.19 & 1.0 & 1.4 & noisy \\
49 & 51.8284 & -28.0132 & 23.7 & 0.17 & 0.17 &  &  &  & 8.83 & 0.06 & 1.0 & 2.3 &  \\
50 & 52.0543 & -28.0532 & 21.0 & 0.95 & 0.95 &  &  &  & 10.49 & 0.22 & 1.2 & 2.5 &  \\
51 & 52.0764 & -28.041 & 20.5 & 0.9604 & 1.1 &  &  &  & 10.47 & 0.2 & 1.1 & 0.4 &  \\
52 & 51.8078 & -28.032 & 22.5 & 1.4 & 1.4 &  &  &  & 10.1 & 0.13 & 1.1 & 1.2 &  \\
53 & 52.056 & -28.0902 & 24.0 & 1.45 & 1.45 &  &  &  & 9.75 & 0.31 & 1.1 & 3.8 &  \\
54 & 51.8897 & -28.0862 & 21.4 & 1.05 & 1.05 &  &  &  & 11.11 & 0.1 & 1.2 & 1.3 &  \\
55 & 52.0565 & -28.076 & 21.3 & 1.5214 & 1.4 &  &  &  & 11.45 & 0.02 & 1.3 & 5.7 &  \\
56 & 52.0754 & -28.1299 & 20.8 & 0.8926 & 0.9 & 45.25 & 8.66 & 0.12 & 11.11 & 0.09 & 1.4 & 1.3 & BL \\
57 & 52.0731 & -28.1669 & 24.1 & 0.1636 & 0.54 &  &  &  & 7.13 & 0.11 & 1.0 & 1.3 & BL? \\
58 & 51.822 & -28.2475 & 24.0 & 0.86 & 0.86 &  &  &  & 10.13 & 0.19 & 1.1 & 0.8 &  \\
59 & 51.8159 & -28.2386 & 21.0 & 0.7044 & 0.65 &  &  &  & 10.94 & 0.11 & 1.5 & 1.0 &  \\
60 & 52.225 & -28.2853 & 20.1 & 1.0 & 1.0 & 45.57 & 9.01 & 0.01 & 10.35 & 0.58 & 1.1 & 0.9 & BL \\
61 & 52.1511 & -28.3376 & 22.7 & 0.17 & 0.17 &  &  &  & 8.03 & 0.53 & 0.9 & 3.3 &  \\
62 & 52.2802 & -28.358 & 24.2 & 1.01 & 1.01 &  &  &  & 10.67 & 0.14 & 1.2 & 0.8 & noisy \\
63 & 52.1808 & -28.3565 & 20.5 & 1.0418 & 1.05 &  &  &  & 11.27 & 0.09 & 1.2 & 3.6 &  \\
64 & 52.1374 & -28.4031 & 22.1 & 0.55 & 0.55 &  &  &  & 10.42 & 0.09 & 2.0 & 0.9 &  \\
65 & 51.8308 & -28.3094 & 23.3 & 0.87 & 0.87 &  &  &  & 10.69 & 0.14 & 1.4 & 1.5 &  \\
66 & 51.828 & -28.3161 & 18.9 & 0.6335 & 0.65 & 45.34 & 8.33 & 0.05 & 10.4 & 0.12 & 1.4 & 0.8 & BL \\
67 & 51.8804 & -28.2938 & 24.2 & 0.37 & 0.37 &  &  &  & 9.41 & 0.08 & 1.2 & 6.2 & noisy \\
68 & 52.5845 & -28.2838 & 23.7 & 0.25 & 0.25 &  &  &  & 8.18 & 0.27 & 1.2 & 1.6 &  \\
69 & 52.4676 & -28.3826 & 23.3 & 0.21 & 0.21 &  &  &  & 8.33 & 0.29 & 0.9 & 0.5 &  \\
70 & 52.455 & -28.3766 & 24.0 & 1.02 & 1.02 &  &  &  & 11.15 & 0.08 & 1.8 & 0.7 & BL \\
71 & 52.5047 & -28.4104 & 24.2 & 1.27 & 1.27 &  &  &  & 11.32 & 0.02 & 1.6 & 1.2 &  \\
72 & 51.8539 & -27.7008 & 19.6 & 0.7565 & 0.75 & 45.27 & 7.89 & 0.01 & 11.06 & 0.24 & 1.1 & 1.3 & BL \\
73 & 51.926 & -27.7604 & 23.5 & 1.02 & 1.02 &  &  &  & 10.52 & 0.2 & 1.2 & 1.0 & noisy \\
74 & 51.7293 & -27.7602 & 21.7 & 1.2 & 1.2 &  &  &  & 10.78 & 0.17 & 1.4 & 0.8 & noisy \\
75 & 52.16 & -27.7807 & 21.8 & 0.18 & 0.18 &  &  &  & 8.13 & 0.11 & 1.1 & 1.4 &  \\
76 & 52.1675 & -27.7864 & 23.9 & 0.24 & 0.24 &  &  &  & 8.42 & 0.05 & 1.2 & 4.9 &  \\
77 & 52.1978 & -27.8984 & 23.4 & 1.1761 & 1.3 &  &  &  & 10.11 & 0.45 & 1.1 & 2.5 & noisy \\
78 & 53.0133 & -27.4769 & 23.3 & 1.3 & 1.3 &  &  &  & 11.62 & 0.09 & 1.7 & 2.1 &  \\
79 & 53.1613 & -27.4625 & 23.6 & 0.31 & 0.31 &  &  &  & 8.68 & 0.26 & 1.2 & 0.8 &  \\
80 & 53.0264 & -27.4596 & 21.9 & 1.4 & 1.4 &  &  &  & 10.66 & 0.17 & 1.2 & 1.2 &  \\
81 & 52.9656 & -27.5406 & 21.0 & 1.2924 & 1.3 &  &  &  & 11.19 & 0.1 & 1.1 & 1.1 &  \\
82 & 53.0535 & -27.5316 & 23.8 & 1.1 & 1.1 &  &  &  & 11.09 & 0.1 & 1.6 & 0.3 &  \\
83 & 52.8803 & -27.5749 & 23.2 & 0.688 & 1.0 &  &  &  & 9.93 & 0.16 & 1.4 & 1.6 &  \\
84 & 52.9601 & -27.5946 & 23.3 & 1.13 & 1.13 &  &  &  & 9.96 & 0.18 & 1.1 & 0.7 &  \\
85 & 52.1363 & -27.9673 & 22.9 & 0.75 & 0.75 &  &  &  & 10.28 & 0.11 & 1.4 & 1.5 &  \\
86 & 52.3644 & -28.0202 & 24.2 & 0.75 & 0.75 &  &  &  & 10.5 & 0.08 & 1.4 & 1.1 &  \\
87 & 52.4642 & -28.0543 & 23.0 & 1.08 & 1.08 &  &  &  & 10.36 & 0.2 & 1.0 & 2.2 &  \\
88 & 52.9136 & -27.6312 & 22.3 & 1.425 & 1.25 &  &  &  & 10.95 & 0.15 & 1.2 & 1.5 &  \\
89 & 52.6802 & -27.6948 & 21.5 & 1.9013 & 0.09 &  &  &  & 10.49 & 0.21 & 1.3 & 1.3 &  \\
90 & 52.9564 & -27.7222 & 22.5 & 1.32 & 1.25 &  &  &  & 11.38 & 0.1 & 1.7 & 1.8 &  \\
91 & 52.6654 & -27.7488 & 21.9 & 0.7 & 0.7 &  &  &  & 10.51 & 0.09 & 1.7 & 3.1 &  \\
92 & 52.3518 & -28.1984 & 22.4 & 0.07 & 0.07 &  &  &  & 6.85 & 0.39 & 1.1 & 1.0 &  \\
93 & 52.3433 & -28.2299 & 21.3 & 1.5926 & 0.12 &  &  &  & 11.55 & 0.04 & 1.0 & 2.9 &  \\
94 & 52.0091 & -27.6409 & 22.9 & 1.05 & 1.05 &  &  &  & 10.39 & 0.11 & 1.7 & 1.4 &  \\
95 & 52.1478 & -27.6177 & 23.2 & 0.818 & 1.02 &  &  &  & 10.57 & 0.1 & 1.8 & 1.0 & noisy \\
96 & 52.0464 & -27.6651 & 22.4 & 0.21 & 0.21 &  &  &  & 8.64 & 0.2 & 1.2 & 0.9 &  \\
97 & 53.2321 & -27.4715 & 22.6 & 1.3 & 1.3 &  &  &  & 10.74 & 0.18 & 1.5 & 1.5 &  \\
98 & 53.2229 & -27.5197 & 23.8 & 0.25 & 0.25 &  &  &  & 9.2 & 0.02 & 1.1 & 4.7 &  \\
99 & 53.1845 & -27.5676 & 22.9 & 0.07 & 0.07 &  &  &  & 7.23 & 0.12 & 1.1 & 3.8 &  \\
100 & 51.8656 & -27.7848 & 24.2 & 0.25 & 0.25 &  &  &  & 7.93 & 0.41 & 1.0 & 0.6 &  \\
101 & 51.7365 & -27.7914 & 20.6 & 1.1321 & 1.1 &  &  &  & 11.25 & 0.13 & 1.2 & 0.7 &  \\
102 & 51.7494 & -27.8376 & 22.1 & 1.1 & 1.1 &  &  &  & 9.61 & 0.31 & 1.0 & 1.7 &  \\
103 & 51.783 & -27.8166 & 23.4 & 0.25 & 0.25 &  &  &  & 8.68 & 0.14 & 1.2 & 1.4 &  \\
104 & 53.1256 & -28.1346 & 22.9 & 1.35 & 1.35 &  &  &  & 10.57 & 0.35 & 1.0 & 1.5 &  \\
105 & 52.9343 & -28.1207 & 23.2 & 1.15 & 1.15 &  &  &  & 11.32 & 0.08 & 1.9 & 1.0 & BL \\
106 & 52.8447 & -28.1862 & 23.0 & 0.17 & 0.17 &  &  &  & 7.82 & 0.12 & 1.0 & 0.6 &  \\
107 & 52.8815 & -28.2493 & 23.4 & 0.72 & 0.72 &  &  &  & 9.08 & 0.59 & 1.1 & 1.0 &  \\
108 & 53.0673 & -27.9456 & 22.6 & 2.6666 & 0.06 &  &  &  & 10.85 & 0.12 & 1.0 & 1.5 & BL \\
109 & 52.8329 & -27.9467 & 24.1 & 1.14 & 1.14 &  &  &  & 10.59 & 0.07 & 1.5 & 1.5 &  \\
110 & 52.9658 & -28.0072 & 22.7 & 2.435 & 0.08 & 45.73 & 8.25 & 0.03 & 10.68 & 0.11 & 1.1 & 0.5 & BL \\
111 & 53.0276 & -28.0305 & 24.1 & 0.68 & 0.68 &  &  &  & 10.42 & 0.09 & 3.6 & 0.4 &  \\
112 & 52.934 & -28.0835 & 22.3 & 0.47 & 0.47 &  &  &  & 9.71 & 0.05 & 1.3 & 5.5 &  \\
113 & 52.8976 & -28.0544 & 22.0 & 1.3506 & 1.3 & 45.35 & 7.97 & 0.05 & 10.49 & 0.25 & 1.0 & 1.3 & BL \\
114 & 52.9242 & -28.3014 & 22.6 & 1.3 & 1.3 &  &  &  & 10.52 & 0.16 & 0.9 & 4.3 &  \\
115 & 53.0156 & -28.8794 & 21.5 & 0.7706 & 0.9 &  &  &  & 10.5 & 0.24 & 1.3 & 0.8 & BL \\
116 & 53.07 & -28.7836 & 22.8 & 1.0 & 1.0 &  &  &  & 10.11 & 0.25 & 1.1 & 1.3 &  \\
117 & 52.3353 & -28.5235 & 22.0 & 0.09 & 0.09 &  &  &  & 7.17 & 0.22 & 1.0 & 1.9 &  \\
118 & 53.1276 & -28.7973 & 20.1 & 0.8617 & 0.9 & 45.12 & 8.0 & 0.0 & 10.88 & 0.13 & 0.9 & 2.7 & BL \\
119 & 52.4555 & -28.5464 & 23.5 & 0.3 & 0.3 &  &  &  & 9.61 & 0.08 & 2.7 & 0.1 &  \\
120 & 52.6325 & -28.4793 & 23.2 & 0.11 & 0.11 &  &  &  & 7.64 & 0.27 & 1.0 & 1.3 &  \\
121 & 53.302 & -28.1948 & 22.2 & 0.55 & 0.55 &  &  &  & 10.6 & 0.12 & 1.7 & 0.4 &  \\
122 & 52.9317 & -28.3574 & 23.7 & 1.25 & 1.25 &  &  &  & 11.02 & 0.29 & 1.1 & 2.7 &  \\
123 & 52.7503 & -28.358 & 21.9 & 1.285 & 1.45 &  &  &  & 10.83 & 0.17 & 1.5 & 5.7 &  \\
124 & 53.1841 & -28.1746 & 20.7 & 1.1 & 1.1 &  &  &  & 10.88 & 0.13 & 1.4 & 1.5 &  \\
125 & 52.9019 & -28.3991 & 22.2 & 0.12 & 0.12 &  &  &  & 7.61 & 0.08 & 1.4 & 1.4 &  \\
126 & 52.8922 & -28.3219 & 23.8 & 0.24 & 0.24 &  &  &  & 7.99 & 0.37 & 1.1 & 1.1 &  \\
127 & 53.2536 & -28.3773 & 23.2 & 0.37 & 0.37 &  &  &  & 9.37 & 0.25 & 1.2 & 1.0 &  \\
128 & 53.3453 & -28.0536 & 23.1 & 0.3 & 0.3 &  &  &  & 8.77 & 0.28 & 1.1 & 3.0 & noisy \\
129 & 53.0247 & -28.3297 & 22.5 & 1.4 & 1.4 &  &  &  & 9.89 & 0.67 & 1.0 & 2.2 &  \\
130 & 53.3334 & -27.9868 & 21.5 & 0.683 & 0.65 &  &  &  & 10.29 & 0.16 & 1.2 & 0.4 & BL \\
131 & 53.329 & -28.2738 & 22.8 & 0.22 & 0.22 &  &  &  & 8.34 & 0.14 & 1.1 & 3.0 &  \\
132 & 53.3119 & -27.9637 & 23.9 & 2.796 & 0.37 &  &  &  & 10.8 & 0.08 & 1.6 & 2.6 & noisy \\
133 & 52.7136 & -28.2033 & 23.0 & 1.05 & 1.05 &  &  &  & 10.66 & 0.14 & 1.4 & 0.8 & noisy \\
134 & 52.2877 & -28.9524 & 22.6 & 0.79 & 0.79 &  &  &  & 10.61 & 0.14 & 1.9 & 1.4 &  \\
135 & 52.6008 & -28.2278 & 23.2 & 0.705 & 0.24 &  &  &  & 9.77 & 0.21 & 1.3 & 1.1 &  \\
136 & 53.3046 & -28.6717 & 21.7 & 0.9 & 0.9 &  &  &  & 11.22 & 0.08 & 1.3 & 8.4 & noisy \\
137 & 52.4019 & -28.8543 & 23.7 & 0.15 & 0.15 &  &  &  & 7.99 & 0.25 & 1.2 & 2.5 &  \\
138 & 52.5554 & -28.7673 & 23.5 & 0.75 & 0.75 &  &  &  & 10.44 & 0.08 & 1.2 & 1.1 &  \\
139 & 52.3342 & -28.779 & 23.5 & 1.3 & 1.3 &  &  &  & 10.71 & 0.12 & 1.3 & 1.9 &  \\
140 & 52.4726 & -28.8837 & 21.7 & 2.0135 & 0.11 &  &  &  & 11.08 & 0.11 & 1.0 & 2.7 &  \\
141 & 52.4053 & -28.8105 & 22.5 & 1.35 & 1.35 &  &  &  & 9.97 & 0.21 & 1.0 & 4.3 &  \\
142 & 52.2948 & -29.0555 & 23.8 & 1.07 & 1.07 &  &  &  & 10.69 & 0.08 & 1.4 & 1.8 &  \\
143 & 52.4578 & -29.0677 & 23.3 & 0.93 & 0.93 &  &  &  & 10.95 & 0.11 & 1.9 & 1.3 &  \\
144 & 52.2201 & -29.042 & 22.8 & 0.97 & 0.97 &  &  &  & 9.23 & 0.46 & 0.9 & 1.2 &  \\
145 & 52.5079 & -28.6342 & 23.7 & 0.4 & 0.4 &  &  &  & 9.63 & 0.17 & 1.2 & 6.8 &  \\
146 & 52.1802 & -28.8197 & 22.2 & 3.354 & 0.07 &  &  &  & 10.95 & 0.14 & 1.4 & 5.7 &  \\
147 & 53.3528 & -28.741 & 20.1 & 0.7341 & 0.75 & 45.04 & 8.34 & 0.01 & 10.86 & 0.29 & 1.1 & 0.7 & BL \\
148 & 53.2364 & -28.7375 & 21.9 & 1.4 & 1.4 &  &  &  & 11.18 & 0.19 & 1.3 & 1.1 & noisy \\
149 & 52.1309 & -28.8805 & 20.8 & 1.0496 & 1.2 & 45.29 & 8.26 & 0.01 & 10.86 & 0.19 & 1.5 & 3.0 & BL \\
150 & 52.106 & -28.8953 & 23.0 & 0.65 & 0.65 &  &  &  & 6.92 & 1.09 & 1.0 & 20.9 &  \\
151 & 52.0194 & -28.8582 & 22.2 & 0.31 & 0.31 &  &  &  & 5.98 & 0.89 & 1.0 & 51.9 &  \\
152 & 52.2742 & -28.7813 & 22.9 & 0.13 & 0.13 &  &  &  & 7.75 & 0.1 & 1.1 & 0.7 &  \\
153 & 53.3444 & -28.6987 & 21.7 & 2.3539 & 0.35 &  &  &  & 11.01 & 0.2 & 0.9 & 2.0 & noisy \\
154 & 53.0713 & -28.7391 & 22.5 & 0.07 & 0.07 &  &  &  & 7.33 & 0.14 & 1.2 & 1.2 &  \\
155 & 53.0476 & -28.7234 & 22.4 & 1.236 & 1.35 & 45.07 & 8.83 & 0.01 & 11.4 & 0.04 & 1.3 & 2.3 & BL \\
156 & 53.1338 & -28.7256 & 22.7 & 1.4 & 1.4 &  &  &  & 10.97 & 0.02 & 1.1 & 5.5 &  \\
157 & 52.9213 & -28.691 & 22.0 & 1.15 & 1.15 &  &  &  & 10.82 & 0.2 & 1.1 & 2.5 &  \\
158 & 52.7572 & -28.6938 & 23.4 & 0.27 & 0.27 &  &  &  & 8.77 & 0.21 & 1.0 & 1.1 &  \\
159 & 53.0081 & -28.6689 & 22.2 & 0.9098 & 0.9 &  &  &  & 11.18 & 0.04 & 1.2 & 3.3 &  \\
160 & 53.04 & -28.6539 & 24.0 & 0.28 & 0.28 &  &  &  & 8.42 & 0.15 & 1.2 & 1.4 &  \\
161 & 52.937 & -28.6729 & 24.1 & 0.73 & 0.73 &  &  &  & 10.25 & 0.08 & 1.6 & 2.5 &  \\
162 & 52.8 & -28.7222 & 23.7 & 1.13 & 1.13 &  &  &  & 10.58 & 0.1 & 1.3 & 0.9 &  \\
163 & 52.6765 & -28.717 & 23.0 & 0.15 & 0.15 &  &  &  & 8.04 & 0.12 & 1.3 & 0.9 &  \\
164 & 52.8676 & -28.9925 & 22.2 & 1.4 & 1.4 &  &  &  & 10.75 & 0.2 & 1.0 & 1.4 &  \\
165 & 52.9166 & -28.8795 & 23.9 & 0.43 & 0.43 &  &  &  & 9.15 & 0.2 & 1.0 & 2.4 &  \\
166 & 53.145 & -28.9457 & 23.9 & 0.61 & 0.61 &  &  &  & 10.27 & 0.1 & 1.4 & 2.6 &  \\
167 & 52.9071 & -28.8023 & 21.4 & 0.8617 & 0.85 & 44.87 & 8.01 & 0.01 & 10.86 & 0.17 & 1.3 & 1.6 & BL \\
168 & 53.0835 & -28.8954 & 21.3 & 1.2679 & 1.3 & 45.54 & 8.07 & 0.0 & 10.99 & 0.17 & 1.2 & 1.1 & BL \\
169 & 52.9141 & -28.8257 & 22.5 & 1.45 & 1.45 &  &  &  & 11.01 & 0.22 & 1.0 & 1.5 &  \\
170 & 53.0374 & -28.7491 & 22.8 & 3.3682 & 0.28 &  &  &  & 10.54 & 0.3 & 1.1 & 6.2 & noisy \\
171 & 53.2212 & -28.4384 & 24.0 & 1.03 & 1.03 &  &  &  & 11.27 & 0.1 & 2.0 & 0.5 &  \\
172 & 53.2917 & -28.465 & 21.1 & 0.6931 & 0.7 & 44.53 & 7.69 & 0.05 & 10.31 & 0.13 & 1.4 & 1.9 & BL? \\
173 & 52.81 & -28.4749 & 21.8 & 0.7 & 0.7 &  &  &  & 10.62 & 0.1 & 1.9 & 2.3 &  \\
174 & 52.8034 & -28.4787 & 20.9 & 0.042 & 0.9 &  &  &  & 7.5 & 0.19 & 1.6 & 4.6 &  \\
175 & 52.961 & -28.4863 & 23.7 & 1.02 & 1.02 &  &  &  & 10.59 & 0.18 & 1.4 & 0.6 & noisy \\
176 & 52.7056 & -28.5472 & 20.2 & 0.6487 & 0.3 & 44.93 & 8.15 & 0.05 & 10.39 & 0.31 & 1.1 & 5.1 & HD \\
177 & 52.8462 & -28.5128 & 22.1 & 0.28 & 0.28 &  &  &  & 9.41 & 0.04 & 1.8 & 1.9 &  \\
178 & 52.7645 & -28.4657 & 22.9 & 0.09 & 0.09 &  &  &  & 7.51 & 0.05 & 0.8 & 5.7 &  \\
179 & 52.88 & -28.4431 & 23.3 & 1.15 & 1.15 &  &  &  & 10.67 & 0.12 & 1.1 & 2.0 &  \\
180 & 53.1486 & -29.0339 & 18.8 & 0.8668 & 0.85 & 45.71 & 9.01 & 0.11 & 10.59 & 0.21 & 0.9 & 2.3 & BL \\
181 & 53.0884 & -28.5171 & 23.8 & 1.09 & 1.09 &  &  &  & 11.1 & 0.06 & 2.1 & 2.4 & noisy \\
182 & 53.2672 & -28.5515 & 23.0 & 0.26 & 0.26 &  &  &  & 9.32 & 0.13 & 1.3 & 1.2 &  \\
183 & 53.3265 & -28.5635 & 20.3 & 0.16 & 0.16 &  &  &  & 9.16 & 0.05 & 2.2 & 2.7 & HD \\
184 & 53.2485 & -28.5822 & 20.4 & 0.9675 & 0.95 & 45.45 & 7.8 & 0.1 & 10.57 & 0.3 & 1.1 & 2.1 & BL \\
185 & 53.3128 & -28.5824 & 23.3 & 0.25 & 0.25 &  &  &  & 8.7 & 0.18 & 1.0 & 0.6 &  \\
186 & 53.1978 & -28.4912 & 22.5 & 1.25 & 1.25 &  &  &  & 11.03 & 0.08 & 1.4 & 1.8 &  \\
187 & 53.3197 & -28.4831 & 22.5 & 0.1 & 0.1 &  &  &  & 7.2 & 0.08 & 1.1 & 3.6 &  \\
188 & 53.2853 & -28.4917 & 23.7 & 0.89 & 0.89 &  &  &  & 9.66 & 0.79 & 1.0 & 0.9 &  \\
189 & 53.3258 & -28.5116 & 22.1 & 1.0112 & 1.05 & 44.98 & 8.41 & 0.13 & 11.25 & 0.04 & 1.5 & 1.4 & BL \\
190 & 52.4553 & -28.7136 & 22.4 & 1.9102 & 0.13 &  &  &  & 11.3 & 0.17 & 1.0 & 1.7 &  \\
191 & 52.3544 & -28.6975 & 23.0 & 0.09 & 0.09 &  &  &  & 7.26 & 0.46 & 1.1 & 1.4 &  \\
192 & 52.3673 & -28.6991 & 19.9 & 0.75 & 0.75 &  &  &  & 10.52 & 0.06 & 2.6 & 3.1 &  \\
193 & 52.2438 & -28.6544 & 22.5 & 1.45 & 1.45 &  &  &  & 10.98 & 0.18 & 1.3 & 1.4 &  \\
194 & 51.7916 & -28.7202 & 23.7 & 0.39 & 0.39 &  &  &  & 9.6 & 0.04 & 2.0 & 6.5 &  \\
195 & 52.0223 & -28.6341 & 23.2 & 0.73 & 0.73 &  &  &  & 10.21 & 0.18 & 1.3 & 1.2 &  \\
196 & 52.0652 & -28.6167 & 23.8 & 0.23 & 0.23 &  &  &  & 8.42 & 0.51 & 1.0 & 0.6 &  \\
197 & 52.2087 & -28.7443 & 21.8 & 1.25 & 1.25 &  &  &  & 10.5 & 0.1 & 1.0 & 1.7 &  \\
198 & 52.4113 & -27.1248 & 22.2 & 0.75 & 0.75 &  &  &  & 11.06 & 0.11 & 1.8 & 2.0 &  \\
199 & 52.1851 & -27.2276 & 19.8 & 0.13 & 0.13 &  &  &  & 9.81 & 0.02 & 7.9 & 11.5 &  \\
200 & 52.1866 & -27.2649 & 19.7 & 0.2015 & 0.21 &  &  &  & 9.74 & 0.02 & 3.3 & 7.8 & HD \\
201 & 52.6897 & -27.2885 & 22.1 & 0.28 & 0.28 &  &  &  & 9.85 & 0.04 & 3.3 & 2.1 &  \\
202 & 52.9505 & -27.2937 & 20.8 & 0.6073 & 0.65 & 44.74 & 8.3 & 0.02 & 10.76 & 0.12 & 1.2 & 1.5 & BL \\
203 & 52.7803 & -27.3366 & 22.4 & 0.6851 & 0.99 &  &  &  & 10.73 & 0.06 & 2.3 & 2.2 & noisy \\
204 & 52.8711 & -27.3935 & 21.6 & 0.3456 & 0.36 &  &  &  & 9.98 & 0.1 & 2.7 & 1.7 &  \\
205 & 52.9765 & -27.4325 & 20.0 & 0.1794 & 0.18 &  &  &  & 10.43 & 0.03 & 6.3 & 3.9 &  \\
206 & 52.7152 & -27.4823 & 21.0 & 0.5265 & 0.58 &  &  &  & 11.24 & 0.11 & 2.3 & 0.4 &  \\
207 & 52.1814 & -27.3829 & 23.2 & 1.1 & 1.1 &  &  &  & 10.95 & 0.07 & 1.4 & 1.2 &  \\
208 & 52.4875 & -27.4292 & 22.8 & 1.45 & 1.45 &  &  &  & 10.93 & 0.22 & 1.2 & 3.0 &  \\
209 & 52.5881 & -27.4328 & 20.0 & 0.2062 & 0.18 &  &  &  & 10.12 & 0.04 & 4.9 & 3.4 &  \\
210 & 53.2163 & -27.3768 & 21.5 & 1.339 & 1.45 &  &  &  & 10.91 & 0.29 & 1.1 & 1.1 &  \\
211 & 52.3914 & -27.4823 & 22.7 & 1.45 & 1.45 &  &  &  & 10.82 & 0.15 & 1.3 & 1.0 &  \\
212 & 52.2117 & -27.5241 & 21.0 & 1.4582 & 1.45 &  &  &  & 10.73 & 0.52 & 1.1 & 2.7 &  \\
213 & 52.3004 & -27.5298 & 23.4 & 0.968 & 1.01 & 44.7 & 7.67 & 0.04 & 11.02 & 0.1 & 2.0 & 0.5 & BL \\
214 & 52.1573 & -27.571 & 21.0 & 1.3797 & 1.2 & 45.75 & 8.9 & 0.03 & 11.68 & 0.07 & 1.4 & 1.6 & BL \\
215 & 52.4463 & -28.1142 & 21.2 & 0.5735 & 0.73 &  &  &  & 11.25 & 0.1 & 2.2 & 0.9 &  \\
216 & 52.4476 & -28.1107 & 21.1 & 0.3473 & 0.31 &  &  &  & 10.2 & 0.1 & 3.8 & 3.1 &  \\
217 & 52.2356 & -28.1463 & 20.2 & 0.2478 & 0.28 &  &  &  & 11.06 & 0.06 & 3.8 & 0.4 & BL \\
218 & 52.7741 & -27.5066 & 21.5 & 1.1 & 1.1 &  &  &  & 10.86 & 0.16 & 1.2 & 0.6 &  \\
219 & 52.5123 & -27.5468 & 20.1 & 0.5269 & 0.55 & 44.79 & 7.44 & 0.0 & 10.85 & 0.09 & 1.2 & 0.6 & BL \\
220 & 52.5741 & -27.5723 & 21.7 & 0.31 & 0.31 &  &  &  & 10.27 & 0.03 & 3.6 & 2.6 &  \\
221 & 53.1301 & -27.6189 & 20.1 & 0.1231 & 0.11 &  &  &  & 9.67 & 0.04 & 5.7 & 1.0 &  \\
222 & 53.3379 & -27.6533 & 20.3 & 1.2342 & 1.15 & 45.7 & 8.25 & 0.0 & 11.46 & 0.07 & 1.2 & 2.6 & BL \\
223 & 53.3412 & -27.6804 & 20.6 & 0.1482 & 0.15 &  &  &  & 9.75 & 0.11 & 4.0 & 3.6 &  \\
224 & 53.0114 & -27.7198 & 19.8 & 0.147 & 0.18 &  &  &  & 10.35 & 0.13 & 13.0 & 7.7 &  \\
225 & 53.0715 & -27.7177 & 22.5 & 0.569 & 0.49 &  &  &  & 10.64 & 0.14 & 2.9 & 2.6 &  \\
226 & 53.2461 & -27.7277 & 21.8 & 0.7324 & 0.75 &  &  &  & 10.79 & 0.08 & 2.4 & 1.6 & noisy \\
227 & 51.796 & -28.0008 & 21.5 & 0.4 & 0.4 &  &  &  & 10.51 & 0.1 & 2.7 & 1.0 &  \\
228 & 51.8472 & -27.9492 & 21.1 & 0.4636 & 0.35 &  &  &  & 11.05 & 0.06 & 2.6 & 0.3 & noisy \\
229 & 51.9769 & -27.994 & 21.7 & 0.6306 & 0.73 &  &  &  & 10.98 & 0.04 & 3.9 & 1.1 & noisy \\
230 & 52.283 & -28.2794 & 21.9 & 0.25 & 0.25 &  &  &  & 9.27 & 0.05 & 2.9 & 2.0 &  \\
231 & 52.2348 & -28.3545 & 22.1 & 1.2 & 1.2 &  &  &  & 10.78 & 0.08 & 1.3 & 4.4 &  \\
232 & 52.1981 & -28.3872 & 21.6 & 0.697 & 0.92 &  &  &  & 10.84 & 0.11 & 1.5 & 0.8 & noisy \\
233 & 51.7489 & -28.2731 & 20.9 & 0.2149 & 0.25 &  &  &  & 10.39 & 0.04 & 3.9 & 3.8 & noisy \\
234 & 51.7503 & -28.2814 & 22.2 & 0.94 & 0.94 &  &  &  & 11.03 & 0.16 & 1.8 & 0.2 &  \\
235 & 52.1266 & -28.4191 & 22.2 & 0.22 & 0.22 &  &  &  & 10.22 & 0.08 & 4.9 & 0.6 &  \\
236 & 51.7719 & -28.3682 & 21.9 & 0.47 & 0.47 &  &  &  & 11.01 & 0.07 & 3.2 & 0.7 &  \\
237 & 51.8208 & -28.3942 & 22.0 & 0.3829 & 0.32 &  &  &  & 10.39 & 0.07 & 2.8 & 0.6 &  \\
238 & 52.5405 & -28.3608 & 22.7 & 1.4 & 1.4 &  &  &  & 10.94 & 0.18 & 1.2 & 2.1 &  \\
239 & 52.2859 & -27.8819 & 23.2 & 1.06 & 1.06 &  &  &  & 10.49 & 0.19 & 1.1 & 3.2 & noisy \\
240 & 52.8659 & -27.4863 & 21.6 & 1.45 & 1.45 &  &  &  & 11.07 & 0.14 & 1.4 & 1.8 &  \\
241 & 53.0361 & -27.52 & 22.9 & 1.3767 & 1.3 &  &  &  & 10.94 & 0.18 & 1.3 & 0.6 & BL \\
242 & 52.15 & -28.0045 & 21.5 & 0.9668 & 0.97 &  &  &  & 10.98 & 0.18 & 1.6 & 0.3 & BL \\
243 & 52.4207 & -28.0894 & 20.8 & 0.0809 & 0.09 &  &  &  & 8.0 & 0.08 & 2.3 & 0.4 &  \\
244 & 52.247 & -28.0759 & 22.2 & 0.99 & 0.99 &  &  &  & 11.07 & 0.06 & 1.6 & 0.8 &  \\
245 & 52.1315 & -28.0748 & 20.4 & 0.3074 & 0.3 &  &  &  & 11.02 & 0.04 & 4.1 & 2.1 & HD \\
246 & 52.2586 & -28.0694 & 19.8 & 0.1528 & 0.07 &  &  &  & 9.11 & 0.09 & 1.0 & 0.4 &  \\
247 & 52.2588 & -28.0688 & 20.0 & 0.1527 & 0.11 &  &  &  & 9.62 & 0.07 & 4.2 & 2.4 &  \\
248 & 53.2532 & -27.9224 & 21.5 & 2.0052 & 0.91 & 45.94 & 8.74 & 0.14 & 11.47 & 0.12 & 1.3 & 5.3 & BL \\
249 & 52.831 & -27.7424 & 23.3 & 1.218 & 1.05 &  &  &  & 11.03 & 0.12 & 1.2 & 0.9 &  \\
250 & 52.8933 & -27.7427 & 22.8 & 1.0382 & 1.0 &  &  &  & 10.73 & 0.07 & 1.7 & 0.6 &  \\
251 & 52.6634 & -27.7612 & 22.7 & 0.2673 & 0.27 &  &  &  & 9.04 & 0.11 & 1.2 & 0.8 & noisy \\
252 & 52.6623 & -27.7614 & 22.5 & 0.8977 & 0.88 &  &  &  & 11.02 & 0.02 & 2.8 & 1.5 & noisy \\
253 & 52.2956 & -28.166 & 22.0 & 0.4 & 0.4 &  &  &  & 10.64 & 0.07 & 3.8 & 0.1 &  \\
254 & 52.4377 & -28.2032 & 20.4 & 0.3373 & 0.31 &  &  &  & 10.98 & 0.08 & 2.6 & 1.2 &  \\
255 & 52.3691 & -28.188 & 22.5 & 0.9761 & 1.09 & 45.05 & 9.0 & 0.02 & 11.49 & 0.06 & 2.5 & 0.4 & BL \\
256 & 52.05 & -27.6532 & 22.5 & 0.7977 & 0.86 &  &  &  & 11.16 & 0.02 & 2.7 & 0.5 & noisy \\
257 & 53.3404 & -27.5041 & 23.4 & 0.11 & 0.11 &  &  &  & 7.69 & 0.26 & 1.2 & 2.6 &  \\
258 & 53.2525 & -27.5827 & 22.6 & 1.118 & 1.02 &  &  &  & 11.43 & 0.09 & 2.2 & 1.1 &  \\
259 & 51.7611 & -27.8373 & 22.2 & 1.0 & 1.0 &  &  &  & 11.28 & 0.06 & 1.9 & 1.2 &  \\
260 & 52.8366 & -27.947 & 21.5 & 0.6806 & 0.7 &  &  &  & 11.01 & 0.09 & 1.6 & 1.6 &  \\
261 & 53.0425 & -28.2391 & 21.8 & 0.98 & 0.98 &  &  &  & 10.86 & 0.09 & 1.8 & 0.8 &  \\
262 & 53.0023 & -28.0899 & 23.0 & 0.2 & 0.2 &  &  &  & 8.4 & 0.11 & 1.0 & 0.2 &  \\
263 & 53.1104 & -28.0889 & 23.3 & 0.04 & 0.04 &  &  &  & 6.54 & 0.03 & nan & 4.7 &  \\
264 & 52.9025 & -28.0902 & 23.3 & 0.47 & 0.47 &  &  &  & 9.75 & 0.07 & 3.0 & 1.3 &  \\
265 & 52.3097 & -28.443 & 20.3 & 0.2456 & 0.25 &  &  &  & 10.56 & 0.05 & 5.5 & 3.9 &  \\
266 & 53.0609 & -28.8576 & 22.2 & 0.7975 & 0.83 &  &  &  & 11.49 & 0.06 & 3.7 & 1.9 & noisy \\
267 & 53.1743 & -28.7863 & 21.7 & 0.9263 & 0.95 &  &  &  & 10.69 & 0.18 & 1.3 & 0.8 & noisy \\
268 & 53.3312 & -28.8044 & 22.5 & 0.86 & 0.86 &  &  &  & 11.13 & 0.05 & 3.1 & 0.8 & noisy \\
269 & 52.5888 & -28.5436 & 22.6 & 0.6945 & 0.8 &  &  &  & 10.99 & 0.13 & 2.8 & 0.8 & BL \\
270 & 53.2783 & -28.154 & 21.6 & 0.6551 & 0.65 &  &  &  & 10.6 & 0.16 & 1.5 & 1.3 &  \\
271 & 53.2052 & -28.1509 & 22.7 & 0.12 & 0.12 &  &  &  & 7.7 & 0.14 & 1.1 & 2.5 &  \\
272 & 52.8095 & -28.3343 & 21.3 & 0.32 & 0.32 &  &  &  & 10.57 & 0.02 & 4.8 & 1.3 &  \\
273 & 53.1918 & -28.3756 & 19.7 & 0.8389 & 0.8 & 45.52 & 8.15 & 0.0 & 10.61 & 0.17 & 1.0 & 2.3 & BL \\
274 & 53.3096 & -28.3347 & 22.2 & 1.0073 & 1.1 & 44.94 & 8.09 & 0.14 & 11.1 & 0.15 & 1.3 & 0.8 & BL \\
275 & 53.2077 & -28.0874 & 21.5 & 1.5216 & 1.4 &  &  &  & 11.23 & 0.13 & 1.3 & 1.5 & BL \\
276 & 53.1996 & -28.0215 & 23.7 & 0.2141 & 0.61 &  &  &  & 7.99 & 0.09 & 1.0 & 2.8 &  \\
277 & 52.4832 & -28.1607 & 20.8 & 0.6312 & 0.12 &  &  &  & 10.72 & 0.13 & 0.9 & 1.6 &  \\
278 & 52.4091 & -28.8374 & 21.6 & 0.75 & 0.23 &  &  &  & 11.21 & 0.08 & 2.5 & 1.1 &  \\
279 & 52.309 & -28.8999 & 21.0 & 1.5957 & 0.7 &  &  &  & 11.68 & 0.11 & 1.2 & 3.7 &  \\
280 & 52.605 & -28.8849 & 22.5 & 1.19 & 1.19 &  &  &  & 11.66 & 0.07 & 1.7 & 1.4 & noisy \\
281 & 52.4536 & -29.0745 & 19.6 & 0.0713 & 0.08 &  &  &  & 9.2 & 0.02 & 8.6 & 10.3 &  \\
282 & 51.9594 & -28.91 & 23.6 & 0.36 & 0.36 &  &  &  & 6.68 & 0.91 & 0.9 & 27.4 &  \\
283 & 53.2216 & -28.7264 & 21.2 & 0.6981 & 0.78 &  &  &  & 11.3 & 0.08 & 2.2 & 1.7 &  \\
284 & 53.1689 & -28.6062 & 20.9 & 0.3224 & 0.31 &  &  &  & 10.23 & 0.03 & 6.6 & 4.7 &  \\
285 & 52.4798 & -28.7332 & 20.1 & 0.04 & 0.04 &  &  &  & 8.51 & 0.02 & 11.6 & 7.5 &  \\
286 & 52.6641 & -28.88 & 21.7 & 0.8911 & 0.9 &  &  &  & 11.21 & 0.1 & 2.7 & 2.6 & BL? \\
287 & 52.7169 & -28.8038 & 23.0 & 1.01 & 1.01 &  &  &  & 11.19 & 0.04 & 2.8 & 1.0 &  \\
288 & 52.8053 & -28.9066 & 22.4 & 0.645 & 0.09 &  &  &  & 9.47 & 0.22 & 1.0 & 2.5 &  \\
289 & 52.806 & -28.7944 & 20.8 & 0.5282 & 0.5 &  &  &  & 11.02 & 0.08 & 1.9 & 2.7 &  \\
290 & 52.7683 & -28.7733 & 20.4 & 0.6432 & 0.6 &  &  &  & 10.84 & 0.18 & 1.1 & 0.9 &  \\
291 & 52.7616 & -28.477 & 22.4 & 1.05 & 1.05 &  &  &  & 11.05 & 0.11 & 1.5 & 0.8 &  \\
292 & 52.8543 & -28.5232 & 23.5 & 0.37 & 0.37 &  &  &  & 8.73 & 0.46 & 1.1 & 1.2 & noisy \\
293 & 53.0609 & -28.5714 & 22.9 & 0.8454 & 0.8 &  &  &  & 10.66 & 0.13 & 1.4 & 0.7 & BL? \\
294 & 53.2466 & -28.5157 & 22.7 & 0.8882 & 0.86 &  &  &  & 11.37 & 0.07 & 3.4 & 1.2 & noisy \\
295 & 52.2573 & -28.7281 & 21.1 & 1.1524 & 1.1 &  &  &  & 11.26 & 0.07 & 1.1 & 1.3 &  \\
296 & 52.2349 & -28.6829 & 20.2 & 0.4901 & 0.5 &  &  &  & 10.92 & 0.07 & 1.6 & 0.7 &  \\
297 & 51.7732 & -28.67 & 21.7 & 0.71 & 0.71 &  &  &  & 10.98 & 0.05 & 3.3 & 1.9 &  \\
298 & 52.0619 & -28.6924 & 22.2 & 0.6133 & 0.66 &  &  &  & 11.23 & 0.05 & 4.2 & 0.9 & noisy \\
299 & 52.1683 & -28.67 & 21.0 & 0.5455 & 0.63 &  &  &  & 11.45 & 0.04 & 3.5 & 0.3 &  \\
300 & 51.8143 & -28.6248 & 22.1 & 0.6509 & 0.74 &  &  &  & 11.23 & 0.03 & 4.7 & 0.5 & noisy \\
301 & 8.4622 & -43.461 & 20.9 & 1.25 & 1.25 &  &  &  & 10.52 & 0.29 & 1.0 & 2.1 &  \\
302 & 8.6052 & -43.5524 & 22.3 & 1.027 & 0.32 &  &  &  & 11.13 & 0.06 & 1.0 & 2.1 &  \\
303 & 9.918 & -43.4909 & 22.7 & 0.32 & 0.32 &  &  &  & 9.02 & 0.21 & 1.1 & 3.6 &  \\
304 & 9.8135 & -43.4581 & 21.8 & 1.45 & 1.45 &  &  &  & 11.97 & 0.14 & 1.2 & 2.3 & noisy \\
305 & 9.8077 & -43.4683 & 22.8 & 1.36 & 1.36 &  &  &  & 10.49 & 0.14 & 1.4 & 2.2 &  \\
306 & 10.067 & -43.4529 & 21.8 & 2.3695 & 1.0 &  &  &  & 11.59 & 0.03 & 0.9 & 2.8 & BL? \\
307 & 9.0017 & -43.1174 & 22.5 & 0.24 & 0.24 &  &  &  & 8.4 & 0.15 & 1.0 & 3.6 &  \\
308 & 8.8349 & -43.5454 & 22.3 & 1.842 & 0.37 &  &  &  & 11.53 & 0.05 & 1.1 & 1.3 &  \\
309 & 9.1071 & -43.0664 & 22.4 & 0.31 & 0.31 &  &  &  & 8.85 & 0.13 & 1.1 & 1.0 &  \\
310 & 9.271 & -43.0882 & 21.8 & 1.0 & 1.0 &  &  &  & 9.98 & 0.13 & 1.0 & 1.5 &  \\
311 & 8.5703 & -43.6195 & 22.2 & 0.3 & 0.3 &  &  &  & 8.91 & 0.16 & 1.1 & 1.6 &  \\
312 & 9.1428 & -43.0283 & 20.9 & 0.8066 & 0.85 & 45.06 & 7.87 & 0.01 & 10.97 & 0.16 & 1.3 & 0.9 & BL \\
313 & 8.903 & -43.0498 & 23.1 & 0.37 & 0.37 &  &  &  & 9.16 & 0.24 & 1.1 & 0.9 & noisy \\
314 & 9.0545 & -43.0345 & 23.0 & 0.19 & 0.19 &  &  &  & 8.35 & 0.2 & 1.6 & 6.5 & noisy \\
315 & 8.7169 & -43.3246 & 22.5 & 1.302 & 1.3 & 45.28 & 8.38 & 0.5 & 10.73 & 0.65 & 1.2 & 1.0 & BL \\
316 & 9.0171 & -43.2979 & 22.8 & 1.225 & 0.33 &  &  &  & 11.47 & 0.09 & 1.8 & 1.0 &  \\
317 & 8.7224 & -43.3007 & 21.2 & 1.075 & 1.4 &  &  &  & 10.92 & 0.21 & 1.2 & 1.4 &  \\
318 & 10.0378 & -43.2154 & 19.1 & 0.4337 & 0.45 & 44.82 & 7.82 & 0.02 & 10.46 & 0.45 & 1.0 & 3.1 & BL \\
319 & 10.415 & -43.4551 & 23.1 & 0.16 & 0.16 &  &  &  & 8.08 & 0.44 & 1.0 & 0.6 &  \\
320 & 10.2246 & -43.2057 & 23.4 & 1.37 & 1.37 &  &  &  & 10.43 & 0.22 & 2.0 & 4.3 &  \\
321 & 10.2028 & -43.1886 & 22.1 & 0.27 & 0.27 &  &  &  & 8.46 & 0.04 & 0.9 & 1.1 &  \\
322 & 10.4161 & -43.5956 & 23.3 & 0.23 & 0.23 &  &  &  & 8.65 & 0.13 & 1.1 & 1.1 &  \\
323 & 10.3722 & -43.5543 & 23.3 & 1.0 & 1.0 & 44.35 & 8.59 & 0.17 & 10.79 & 0.15 & 1.0 & 0.1 & BL \\
324 & 10.2934 & -43.8851 & 22.9 & 0.16 & 0.16 &  &  &  & 7.58 & 1.14 & 1.0 & 2.2 &  \\
325 & 10.3354 & -43.8972 & 21.4 & 0.8019 & 0.35 &  &  &  & 10.43 & 0.16 & 1.1 & 4.2 & BL \\
326 & 8.8624 & -43.7333 & 22.5 & 1.45 & 1.45 &  &  &  & 11.22 & 0.13 & 1.3 & 0.9 &  \\
327 & 10.2258 & -43.856 & 21.1 & 1.35 & 1.35 &  &  &  & 10.47 & 0.23 & 1.0 & 2.0 &  \\
328 & 8.7176 & -43.7706 & 20.7 & 1.145 & 1.3 & 45.66 & 8.22 & 0.02 & 10.47 & 0.2 & 1.4 & 2.8 & BL \\
329 & 9.0121 & -43.759 & 22.4 & 1.3 & 1.3 &  &  &  & 9.57 & 1.37 & 1.0 & 2.5 &  \\
330 & 8.7791 & -43.7704 & 23.2 & 0.37 & 0.37 &  &  &  & 9.59 & 0.1 & 1.2 & 2.5 &  \\
331 & 8.7284 & -43.6807 & 20.3 & 1.34 & 0.95 &  &  &  & 10.55 & 1.31 & 1.0 & 1.7 &  \\
332 & 8.7665 & -43.7025 & 22.6 & 1.408 & 1.35 &  &  &  & 11.04 & 0.11 & 1.2 & 1.9 &  \\
333 & 10.3989 & -43.6023 & 23.5 & 1.08 & 1.08 &  &  &  & 10.92 & 0.1 & 0.9 & 0.4 &  \\
334 & 8.9254 & -44.1782 & 21.9 & 0.42 & 0.42 &  &  &  & 9.26 & 0.23 & 1.0 & 0.8 &  \\
335 & 8.6469 & -44.1911 & 19.3 & 0.9312 & 0.9 & 45.69 & 8.21 & 0.0 & 11.56 & 0.13 & 1.2 & 2.3 & BL \\
336 & 9.5396 & -43.8782 & 19.3 & 0.9403 & 0.95 & 45.69 & 8.86 & 0.01 & 9.71 & 1.48 & 1.0 & 2.7 & BL \\
337 & 10.3003 & -43.9432 & 21.9 & 0.26 & 0.26 &  &  &  & 9.06 & 0.1 & 1.3 & 1.8 &  \\
338 & 9.6332 & -43.9262 & 21.4 & 1.45 & 1.45 &  &  &  & 10.67 & 0.62 & 1.1 & 3.4 &  \\
339 & 9.8467 & -44.1258 & 22.1 & 0.8562 & 0.85 &  &  &  & 10.54 & 0.21 & 1.4 & 1.7 & BL \\
340 & 9.9183 & -44.0294 & 20.3 & 1.2177 & 1.25 & 45.83 & 8.99 & 0.01 & 11.27 & 0.19 & 1.1 & 1.5 & BL \\
341 & 9.7626 & -44.1171 & 23.3 & 0.6 & 0.6 &  &  &  & 9.7 & 0.29 & 0.9 & 3.1 &  \\
342 & 9.8525 & -44.0787 & 23.3 & 1.45 & 1.45 &  &  &  & 11.06 & 0.14 & 1.5 & 1.2 &  \\
343 & 8.9506 & -44.285 & 20.9 & 0.9745 & 1.0 & 45.11 & 8.23 & 0.16 & 10.28 & 0.8 & 1.0 & 1.6 & BL \\
344 & 8.7355 & -44.2171 & 23.2 & 0.8366 & 0.43 &  &  &  & 10.36 & 0.17 & 1.3 & 0.6 & BL? \\
345 & 10.1722 & -43.6385 & 20.0 & 0.7631 & 0.85 & 44.97 & 7.8 & 0.03 & 10.54 & 0.27 & 1.3 & 0.9 & BL \\
346 & 9.2555 & -43.7217 & 22.8 & 0.4 & 0.4 &  &  &  & 8.56 & 0.08 & 0.9 & 1.1 &  \\
347 & 9.1631 & -43.7242 & 22.7 & 1.25 & 1.25 &  &  &  & 11.09 & 0.25 & 1.5 & 1.7 &  \\
348 & 10.3344 & -43.5874 & 21.7 & 1.45 & 1.45 &  &  &  & 10.62 & 0.17 & 1.1 & 0.9 &  \\
349 & 9.1319 & -43.9084 & 23.4 & 0.74 & 0.74 &  &  &  & 10.47 & 0.18 & 1.5 & 1.2 &  \\
350 & 8.9627 & -43.8869 & 21.7 & 0.1 & 0.1 &  &  &  & 7.79 & 0.13 & 1.6 & 4.9 &  \\
351 & 8.9168 & -43.849 & 22.7 & 0.17 & 0.17 &  &  &  & 7.96 & 0.25 & 1.1 & 2.9 &  \\
352 & 8.5929 & -44.0991 & 21.2 & 1.0 & 1.0 &  &  &  & 11.2 & 0.08 & 0.9 & 1.7 &  \\
353 & 8.7509 & -43.8709 & 22.5 & 0.42 & 0.42 &  &  &  & 9.96 & 0.23 & 1.3 & 0.5 &  \\
354 & 8.6617 & -44.0089 & 22.4 & 0.29 & 0.29 &  &  &  & 8.51 & 0.56 & 1.1 & 0.9 &  \\
355 & 8.829 & -44.1045 & 23.3 & 1.21 & 1.21 &  &  &  & 11.05 & 0.06 & 1.5 & 0.9 &  \\
356 & 9.511 & -44.2228 & 22.9 & 1.21 & 1.21 &  &  &  & 10.68 & 0.14 & 1.2 & 1.2 &  \\
357 & 8.9568 & -44.0575 & 22.3 & 0.6783 & 0.93 &  &  &  & 10.82 & 0.07 & 2.4 & 1.4 & BL \\
358 & 9.0974 & -44.1292 & 23.1 & 1.02 & 1.02 &  &  &  & 11.01 & 0.03 & 2.0 & 2.0 &  \\
359 & 9.2635 & -44.1046 & 22.8 & 0.42 & 0.42 &  &  &  & 8.65 & 0.58 & 1.1 & 3.8 &  \\
360 & 8.9393 & -44.0088 & 23.2 & 0.6 & 0.6 &  &  &  & 10.04 & 0.06 & 1.1 & 1.6 & noisy \\
361 & 8.4623 & -43.9351 & 19.4 & 0.8063 & 0.85 & 45.67 & 8.71 & 0.0 & 10.79 & 0.36 & 0.9 & 1.9 & BL \\
362 & 8.8413 & -43.9212 & 22.7 & 0.37 & 0.37 &  &  &  & 8.84 & 0.18 & 1.0 & 4.3 &  \\
363 & 8.9347 & -44.3569 & 23.0 & 0.35 & 0.35 &  &  &  & 9.14 & 0.11 & 1.2 & 2.0 &  \\
364 & 9.6331 & -44.26 & 21.8 & 1.05 & 1.05 &  &  &  & 10.48 & 0.36 & 1.1 & 0.6 &  \\
365 & 8.9495 & -44.4057 & 22.8 & 0.41 & 0.41 &  &  &  & 8.72 & 0.34 & 1.2 & 1.3 &  \\
366 & 9.5491 & -44.2283 & 22.4 & 1.6112 & 0.25 & 45.34 & 7.99 & 0.02 & 10.83 & 0.33 & 1.2 & 0.8 & BL \\
367 & 10.1797 & -43.7451 & 22.6 & 1.35 & 1.35 &  &  &  & 10.88 & 0.13 & 1.5 & 4.0 & noisy \\
368 & 10.0138 & -44.3986 & 22.7 & 0.24 & 0.24 &  &  &  & 8.63 & 0.18 & 1.2 & 1.5 &  \\
369 & 10.3015 & -44.3691 & 22.2 & 0.07 & 0.07 &  &  &  & 7.14 & 0.28 & 1.1 & 0.5 &  \\
370 & 9.6061 & -43.7607 & 23.4 & 1.37 & 1.37 &  &  &  & 10.33 & 0.16 & 1.0 & 0.7 &  \\
371 & 9.3206 & -43.5589 & 21.8 & 1.15 & 1.15 &  &  &  & 11.33 & 0.11 & 1.4 & 2.0 &  \\
372 & 9.8496 & -43.6995 & 21.1 & 1.05 & 1.05 &  &  &  & 10.71 & 0.14 & 1.2 & 1.9 &  \\
373 & 9.5285 & -43.6965 & 23.0 & 0.37 & 0.37 &  &  &  & 9.65 & 0.07 & 1.3 & 1.8 &  \\
374 & 9.5917 & -43.7438 & 23.1 & 0.35 & 0.35 &  &  &  & 9.72 & 0.1 & 1.6 & 3.6 & noisy \\
375 & 9.7033 & -43.7552 & 21.1 & 1.1997 & 1.15 & 45.54 & 8.53 & 0.16 & 10.72 & 0.24 & 1.2 & 1.7 & BL \\
376 & 10.24 & -43.8128 & 22.5 & 1.15 & 1.15 &  &  &  & 11.25 & 0.08 & 1.5 & 1.3 &  \\
377 & 9.6622 & -43.681 & 23.2 & 0.86 & 0.86 &  &  &  & 11.03 & 0.09 & 2.1 & 0.8 &  \\
378 & 9.9087 & -44.3827 & 21.2 & 0.06 & 0.06 &  &  &  & 7.81 & 0.03 & 2.2 & 1.9 &  \\
379 & 9.0836 & -43.6574 & 22.3 & 0.9 & 0.9 &  &  &  & 10.71 & 0.1 & 1.7 & 1.1 &  \\
380 & 9.1518 & -43.6496 & 22.4 & 0.35 & 0.35 &  &  &  & 8.61 & 0.09 & 1.0 & 1.9 &  \\
381 & 8.614 & -43.7881 & 22.3 & 0.04 & 0.04 &  &  &  & 7.02 & 0.16 & 1.3 & 2.4 &  \\
382 & 8.5222 & -43.7676 & 22.4 & 0.55 & 0.55 &  &  &  & 10.54 & 0.1 & 1.2 & 3.1 & BL? \\
383 & 9.1266 & -43.6196 & 20.9 & 2.205 & 1.05 &  &  &  & 11.83 & 0.02 & 1.4 & 3.5 &  \\
384 & 9.8611 & -44.4244 & 23.0 & 0.26 & 0.26 &  &  &  & 8.86 & 0.45 & 1.1 & 0.7 &  \\
385 & 9.6418 & -44.4617 & 22.9 & 0.25 & 0.25 &  &  &  & 8.13 & 0.58 & 0.9 & 0.4 &  \\
386 & 9.6076 & -44.4733 & 22.9 & 0.87 & 0.87 &  &  &  & 10.81 & 0.06 & 1.1 & 1.9 &  \\
387 & 9.4457 & -44.3067 & 22.3 & 0.35 & 0.35 &  &  &  & 9.11 & 0.22 & 0.9 & 5.3 &  \\
388 & 9.2529 & -44.3144 & 22.8 & 0.55 & 0.55 &  &  &  & 10.46 & 0.12 & 1.7 & 0.6 &  \\
389 & 9.1249 & -44.1847 & 22.5 & 0.15 & 0.15 &  &  &  & 7.8 & 0.93 & 1.1 & 0.9 &  \\
390 & 9.251 & -44.1759 & 20.2 & 1.183 & 1.15 &  &  &  & 11.29 & 0.26 & 1.1 & 2.4 &  \\
391 & 9.0791 & -44.2146 & 23.3 & 0.25 & 0.25 &  &  &  & 7.87 & 0.52 & 1.0 & 0.5 &  \\
392 & 8.6673 & -44.6035 & 23.0 & 0.32 & 0.32 &  &  &  & 9.27 & 0.24 & 1.5 & 0.2 &  \\
393 & 8.7887 & -44.5394 & 22.3 & 1.1492 & 0.16 &  &  &  & 11.0 & 0.17 & 1.4 & 0.4 & BL? \\
394 & 10.037 & -44.264 & 20.8 & 1.3 & 1.3 &  &  &  & 10.44 & 0.06 & 1.4 & 3.6 &  \\
395 & 10.206 & -44.2543 & 22.4 & 0.33 & 0.33 &  &  &  & 9.72 & 0.18 & 1.3 & 0.4 &  \\
396 & 10.178 & -44.0614 & 19.4 & 0.8537 & 0.85 & 45.54 & 8.62 & 0.0 & 11.39 & 0.11 & 0.9 & 2.4 & BL \\
397 & 10.2148 & -44.0676 & 21.1 & 0.7511 & 0.9 &  &  &  & 10.25 & 0.21 & 1.2 & 1.3 & BL \\
398 & 9.9788 & -44.2094 & 22.7 & 0.38 & 0.38 &  &  &  & 9.27 & 0.5 & 1.0 & 1.2 & noisy \\
399 & 10.2319 & -44.2137 & 20.9 & 1.3828 & 1.25 & 45.88 & 8.3 & 0.0 & 11.99 & 0.08 & 1.6 & 2.1 & BL \\
400 & 10.0149 & -44.2219 & 22.7 & 0.2 & 0.2 &  &  &  & 8.6 & 0.2 & 1.1 & 2.7 &  \\
401 & 10.1598 & -44.2242 & 22.0 & 0.1 & 0.1 &  &  &  & 7.48 & 0.12 & 1.2 & 2.9 &  \\
402 & 10.4427 & -44.0859 & 20.4 & 0.6 & 0.6 &  &  &  & 10.58 & 0.11 & 1.4 & 1.2 &  \\
403 & 9.9276 & -43.9203 & 22.0 & 0.26 & 0.26 &  &  &  & 9.11 & 0.16 & 1.0 & 2.0 &  \\
404 & 8.5511 & -44.3806 & 22.5 & 1.21 & 1.21 &  &  &  & 11.17 & 0.08 & 1.3 & 1.8 &  \\
405 & 9.9219 & -43.853 & 22.7 & 0.36 & 0.36 &  &  &  & 8.81 & 0.12 & 1.1 & 0.5 &  \\
406 & 10.0689 & -43.9033 & 22.0 & 1.05 & 1.05 &  &  &  & 10.87 & 0.15 & 1.3 & 1.2 &  \\
407 & 10.0502 & -44.454 & 21.3 & 1.25 & 1.25 &  &  &  & 11.43 & 0.07 & 1.8 & 2.0 &  \\
408 & 10.0709 & -44.465 & 22.8 & 0.27 & 0.27 &  &  &  & 9.03 & 0.23 & 1.4 & 1.4 &  \\
409 & 10.05 & -44.4744 & 21.3 & 1.05 & 1.05 &  &  &  & 11.35 & 0.1 & 1.9 & 1.6 &  \\
410 & 10.1921 & -44.4707 & 22.5 & 1.3 & 1.3 &  &  &  & 10.77 & 0.09 & 1.4 & 3.3 &  \\
411 & 9.0818 & -44.5599 & 21.1 & 1.15 & 1.15 &  &  &  & 11.1 & 0.18 & 1.1 & 1.7 &  \\
412 & 9.0498 & -44.5829 & 21.4 & 0.928 & 0.9 & 44.64 & 7.95 & 0.3 & 11.07 & 0.1 & 1.3 & 1.4 & BL \\
413 & 8.8659 & -44.5698 & 19.8 & 0.8693 & 0.85 & 45.49 & 8.91 & 0.01 & 10.52 & 0.19 & 1.0 & 0.8 & BL \\
414 & 10.0829 & -44.427 & 23.1 & 0.33 & 0.33 &  &  &  & 9.19 & 0.19 & 1.2 & 0.7 &  \\
415 & 9.2493 & -44.5105 & 20.9 & 0.9324 & 0.95 & 45.15 & 8.94 & 0.37 & 11.3 & 0.12 & 1.1 & 1.1 & BL \\
416 & 8.8598 & -44.6351 & 22.4 & 1.15 & 1.15 &  &  &  & 11.03 & 0.1 & 1.7 & 1.6 &  \\
417 & 9.1285 & -44.5815 & 22.9 & 0.23 & 0.23 &  &  &  & 8.63 & 0.28 & 1.0 & 1.6 &  \\
418 & 9.264 & -44.6101 & 22.2 & 0.25 & 0.25 &  &  &  & 9.13 & 0.15 & 1.3 & 0.9 &  \\
419 & 8.9883 & -44.6153 & 21.3 & 0.39 & 0.39 &  &  &  & 10.12 & 0.02 & 2.9 & 4.6 &  \\
420 & 9.0141 & -44.5346 & 23.1 & 0.37 & 0.37 &  &  &  & 8.6 & 1.19 & 1.0 & 1.9 &  \\
421 & 8.9913 & -44.5091 & 21.4 & 1.1 & 1.1 &  &  &  & 11.09 & 0.18 & 1.4 & 0.8 &  \\
422 & 8.904 & -44.5179 & 19.9 & 1.1364 & 1.05 & 45.91 & 8.83 & 0.01 & 11.36 & 0.21 & 1.2 & 1.6 & BL \\
423 & 9.0568 & -44.5174 & 21.8 & 0.07 & 0.07 &  &  &  & 7.52 & 0.07 & 1.6 & 0.5 &  \\
424 & 8.9335 & -44.5456 & 22.0 & 0.75 & 0.75 &  &  &  & 10.39 & 0.1 & 1.0 & 1.9 &  \\
425 & 8.4647 & -44.4332 & 22.1 & 0.16 & 0.16 &  &  &  & 7.92 & 0.23 & 1.1 & 0.7 &  \\
426 & 8.5725 & -44.4216 & 21.8 & 0.07 & 0.07 &  &  &  & 7.31 & 0.08 & 1.1 & 2.1 &  \\
427 & 8.6528 & -44.7608 & 21.7 & 0.95 & 0.95 &  &  &  & 7.07 & 0.93 & 1.0 & 59.7 &  \\
428 & 8.7557 & -44.7822 & 21.0 & 1.45 & 1.45 &  &  &  & 11.02 & 0.13 & 1.4 & 6.9 &  \\
429 & 8.7915 & -44.7409 & 22.9 & 1.26 & 1.26 &  &  &  & 8.92 & 0.6 & 1.0 & 7.6 &  \\
430 & 10.2663 & -44.5387 & 23.2 & 1.0805 & 1.25 &  &  &  & 10.24 & 0.51 & 1.0 & 5.3 & noisy \\
431 & 10.2382 & -44.5216 & 22.4 & 0.32 & 0.32 &  &  &  & 9.85 & 0.11 & 1.5 & 2.4 &  \\
432 & 9.0467 & -44.6754 & 21.6 & 0.4 & 0.4 &  &  &  & 9.75 & 0.35 & 1.1 & 0.6 &  \\
433 & 8.9372 & -44.9086 & 22.8 & 0.51 & 0.51 &  &  &  & 10.1 & 0.1 & 1.4 & 1.6 &  \\
434 & 8.8629 & -44.9434 & 20.3 & 1.45 & 1.45 &  &  &  & 11.87 & 0.07 & 2.7 & 40.4 &  \\
435 & 9.103 & -44.7741 & 21.3 & 1.3 & 1.3 &  &  &  & 10.67 & 0.44 & 1.0 & 1.0 &  \\
436 & 9.0278 & -44.8744 & 22.8 & 0.25 & 0.25 &  &  &  & 7.57 & 0.19 & 1.0 & 9.2 &  \\
437 & 8.6454 & -44.7942 & 21.6 & 0.9 & 0.9 &  &  &  & 7.25 & 0.87 & 1.0 & 44.0 &  \\
438 & 8.4967 & -43.4445 & 21.3 & 0.8 & 0.8 &  &  &  & 10.9 & 0.11 & 1.7 & 0.7 &  \\
439 & 8.6436 & -43.4097 & 21.7 & 0.2262 & 1.1 &  &  &  & 9.29 & 0.17 & 1.1 & 1.2 & noisy \\
440 & 8.6218 & -43.3488 & 21.9 & 0.57 & 0.57 &  &  &  & 11.36 & 0.08 & 4.3 & 1.0 &  \\
441 & 9.9758 & -43.4608 & 20.7 & 1.2804 & 1.25 & 45.87 & 8.32 & 0.01 & 11.14 & 0.27 & 1.3 & 1.5 & BL \\
442 & 10.0849 & -43.3483 & 19.2 & 0.8796 & 0.9 & 45.71 & 8.02 & 0.0 & 11.2 & 0.22 & 1.2 & 1.5 & BL \\
443 & 9.0596 & -43.114 & 21.7 & 0.32 & 0.32 &  &  &  & 9.39 & 0.37 & 1.2 & 1.1 &  \\
444 & 8.6603 & -43.5103 & 20.1 & 0.198 & 0.21 &  &  &  & 10.82 & 0.05 & 14.9 & 5.8 &  \\
445 & 9.1646 & -43.0668 & 20.2 & 1.3166 & 1.25 & 45.92 & 8.85 & 0.0 & 11.37 & 0.14 & 1.0 & 2.5 & BL \\
446 & 9.0134 & -43.0895 & 21.6 & 0.8317 & 0.9 &  &  &  & 10.89 & 0.11 & 1.4 & 0.4 & BL? \\
447 & 8.9757 & -43.5718 & 21.6 & 1.22 & 0.21 &  &  &  & 11.16 & 0.09 & 1.3 & 2.1 &  \\
448 & 8.7604 & -43.5721 & 21.4 & 0.947 & 0.36 &  &  &  & 10.58 & 0.32 & 1.1 & 1.6 &  \\
449 & 8.7752 & -43.1982 & 21.2 & 0.35 & 0.35 &  &  &  & 11.18 & 0.1 & 3.4 & 0.7 &  \\
450 & 8.878 & -43.2787 & 22.7 & 1.0015 & 1.06 &  &  &  & 11.16 & 0.16 & 2.2 & 0.4 & BL? \\
451 & 8.7105 & -43.281 & 22.4 & 0.23 & 0.23 &  &  &  & 8.34 & 0.14 & 1.0 & 2.3 &  \\
452 & 8.9776 & -43.2276 & 22.9 & 1.3445 & 1.25 &  &  &  & 11.31 & 0.08 & 1.7 & 1.0 & BL? \\
453 & 9.1129 & -43.1487 & 23.0 & 0.7 & 0.7 &  &  &  & 10.89 & 0.02 & 3.7 & 2.3 &  \\
454 & 10.4139 & -43.7233 & 20.5 & 2.0534 & 0.6 & 46.63 & 8.91 & 0.0 & 11.67 & 0.26 & 1.1 & 2.1 & BL \\
455 & 10.3187 & -43.235 & 22.1 & 2.3532 & 0.15 &  &  &  & 10.82 & 0.29 & 1.6 & 0.7 & BL \\
456 & 10.3159 & -43.2237 & 22.4 & 0.65 & 0.65 &  &  &  & 10.57 & 0.23 & 1.0 & 0.4 & noisy \\
457 & 10.3874 & -43.4743 & 22.3 & 0.24 & 0.24 &  &  &  & 8.53 & 0.12 & 0.9 & 1.4 & noisy \\
458 & 10.3114 & -43.2482 & 21.0 & 1.1 & 1.1 &  &  &  & 10.67 & 0.55 & 1.0 & 0.2 &  \\
459 & 10.103 & -43.2475 & 21.2 & 0.7171 & 0.6 &  &  &  & 10.89 & 0.22 & 1.1 & 0.1 & BL? \\
460 & 9.9945 & -43.195 & 23.5 & 0.15 & 0.15 &  &  &  & 7.88 & 0.41 & 1.1 & 0.8 &  \\
461 & 10.2571 & -43.8732 & 22.9 & 0.82 & 0.82 &  &  &  & 11.04 & 0.1 & 2.6 & 1.9 & noisy \\
462 & 8.741 & -44.1853 & 21.8 & 0.5864 & 0.65 & 44.47 & 8.38 & 0.12 & 11.04 & 0.11 & 1.9 & 0.9 & BL \\
463 & 10.3376 & -43.9677 & 20.3 & 0.2709 & 0.28 &  &  &  & 11.23 & 0.02 & 16.2 & 7.3 & HD \\
464 & 9.3887 & -43.8982 & 21.4 & 1.25 & 1.25 &  &  &  & 10.55 & 0.38 & 1.1 & 2.1 &  \\
465 & 8.7876 & -44.3108 & 21.1 & 0.3419 & 0.4 & 44.1 & 8.16 & 0.13 & 10.78 & 0.08 & 2.3 & 0.7 & BL \\
466 & 9.7328 & -44.0239 & 22.3 & 0.24 & 0.24 &  &  &  & 8.87 & 0.57 & 1.1 & 1.4 &  \\
467 & 8.7479 & -44.2377 & 22.5 & 0.96 & 0.96 &  &  &  & 10.77 & 0.14 & 1.8 & 0.4 &  \\
468 & 8.8042 & -44.2485 & 22.2 & 0.46 & 0.46 &  &  &  & 10.53 & 0.07 & 3.1 & 2.7 &  \\
469 & 9.7588 & -44.0811 & 21.4 & 0.56 & 0.23 &  &  &  & 11.21 & 0.1 & 2.0 & 0.7 & BL \\
470 & 10.1039 & -44.0893 & 22.3 & 0.9933 & 0.95 &  &  &  & 11.31 & 0.06 & 2.8 & 1.8 & noisy \\
471 & 8.7771 & -44.2347 & 22.6 & 0.6624 & 0.81 &  &  &  & 11.18 & 0.07 & 4.0 & 0.4 & noisy \\
472 & 10.035 & -43.6339 & 20.5 & 0.4015 & 0.37 &  &  &  & 10.89 & 0.1 & 3.7 & 2.4 & noisy \\
473 & 10.2404 & -43.6318 & 22.4 & 0.95 & 0.95 &  &  &  & 11.08 & 0.13 & 1.6 & 0.9 &  \\
474 & 10.1334 & -43.5269 & 22.6 & 0.8469 & 0.96 &  &  &  & 11.22 & 0.07 & 2.3 & 1.5 & BL? \\
475 & 8.8785 & -43.9048 & 22.2 & 0.31 & 0.31 &  &  &  & 9.7 & 0.07 & 1.4 & 1.5 & noisy \\
476 & 8.7387 & -44.1461 & 21.9 & 0.95 & 0.95 &  &  &  & 10.64 & 0.18 & 1.2 & 1.9 &  \\
477 & 8.6139 & -44.1409 & 22.3 & 0.58 & 0.58 &  &  &  & 9.64 & 0.27 & 1.0 & 2.0 &  \\
478 & 9.2035 & -44.0511 & 21.8 & 1.4249 & 1.45 & 45.46 & 8.43 & 0.18 & 11.52 & 0.05 & 1.6 & 1.4 & BL \\
479 & 8.912 & -44.0429 & 22.3 & 0.8063 & 0.84 &  &  &  & 11.06 & 0.05 & 2.9 & 2.0 & noisy \\
480 & 9.1815 & -44.1131 & 22.4 & 0.74 & 0.74 &  &  &  & 10.98 & 0.1 & 2.5 & 1.2 &  \\
481 & 8.8991 & -44.1043 & 21.5 & 1.15 & 1.15 &  &  &  & 10.82 & 0.61 & 0.9 & 1.1 &  \\
482 & 9.0731 & -44.0062 & 20.5 & 0.2 & 0.2 &  &  &  & 10.32 & 0.03 & 7.8 & 2.5 &  \\
483 & 8.9105 & -44.0055 & 21.5 & 0.27 & 0.27 &  &  &  & 9.17 & 0.06 & 1.5 & 2.2 &  \\
484 & 8.9502 & -44.4158 & 22.4 & 0.04 & 0.04 &  &  &  & 6.77 & 0.4 & 1.1 & 1.4 &  \\
485 & 8.7346 & -44.4002 & 21.1 & 0.7999 & 0.85 &  &  &  & 11.14 & 0.07 & 1.5 & 1.6 & BL? \\
486 & 9.6293 & -44.3169 & 21.4 & 0.9378 & 0.9 & 45.03 & 8.55 & 0.04 & 11.2 & 0.09 & 1.4 & 0.8 & BL \\
487 & 10.2467 & -43.7498 & 23.6 & 0.76 & 0.76 &  &  &  & 10.12 & 0.32 & 1.2 & 0.5 & noisy \\
488 & 10.0794 & -43.7651 & 24.0 & 0.34 & 0.34 &  &  &  & 7.7 & 0.44 & 1.0 & 3.0 &  \\
489 & 9.9589 & -43.6951 & 21.8 & 0.33 & 0.33 &  &  &  & 10.36 & 0.12 & 2.0 & 2.5 &  \\
490 & 9.8773 & -43.7561 & 23.2 & 1.5597 & 0.76 & 45.09 & 8.25 & 0.06 & 9.78 & 0.25 & 1.1 & 1.7 & BL \\
491 & 9.8167 & -43.7705 & 20.2 & 0.24 & 0.24 &  &  &  & 10.67 & 0.05 & 6.6 & 1.0 &  \\
492 & 9.5361 & -43.8011 & 22.3 & 0.7226 & 0.81 &  &  &  & 10.72 & 0.08 & 2.0 & 0.9 & noisy \\
493 & 9.8091 & -43.807 & 21.6 & 0.18 & 0.18 &  &  &  & 10.23 & 0.05 & 3.4 & 2.1 &  \\
494 & 9.7793 & -43.6891 & 21.7 & 0.35 & 0.35 &  &  &  & 10.68 & 0.09 & 5.2 & 0.6 &  \\
495 & 9.8646 & -44.3815 & 20.6 & 0.5303 & 0.29 & 44.28 & 8.02 & 0.03 & 11.13 & 0.06 & 2.0 & 0.2 & BL \\
496 & 8.4785 & -44.5045 & 19.7 & 0.5 & 0.5 &  &  &  & 11.03 & 0.1 & 1.3 & 0.6 &  \\
497 & 10.4261 & -44.2956 & 19.7 & 0.19 & 0.19 &  &  &  & 10.64 & 0.04 & 8.6 & 4.1 &  \\
498 & 10.4378 & -44.2449 & 22.8 & 0.9572 & 1.07 & 44.78 & 8.31 & 0.19 & 11.12 & 0.07 & 1.8 & 0.2 & BL \\
499 & 10.4259 & -44.2259 & 18.9 & 0.13 & 0.13 &  &  &  & 10.02 & 0.02 & 5.4 & 6.4 &  \\
500 & 10.3934 & -44.2394 & 20.6 & 0.15 & 0.15 &  &  &  & 9.62 & 0.05 & 4.8 & 0.2 &  \\
501 & 10.4173 & -44.2241 & 19.1 & 0.11 & 0.11 &  &  &  & 9.9 & 0.02 & 5.4 & 2.5 &  \\
502 & 10.4015 & -44.1742 & 22.6 & 1.35 & 1.35 &  &  &  & 11.08 & 0.11 & 1.2 & 2.9 &  \\
503 & 8.7723 & -44.5778 & 21.8 & 0.8692 & 0.95 &  &  &  & 11.74 & 0.05 & 3.0 & 0.6 & HD \\
504 & 8.4782 & -44.5655 & 22.6 & 0.31 & 0.31 &  &  &  & 9.16 & 0.45 & 1.0 & 2.0 &  \\
505 & 9.1331 & -44.2386 & 20.5 & 0.4358 & 0.38 &  &  &  & 11.04 & 0.04 & 3.3 & 0.5 & BL? \\
506 & 10.3522 & -44.248 & 22.9 & 0.23 & 0.23 &  &  &  & 9.04 & 0.12 & 1.1 & 1.1 &  \\
507 & 8.554 & -44.3848 & 22.1 & 0.7423 & 0.37 &  &  &  & 10.32 & 0.16 & 1.5 & 0.6 & BL? \\
508 & 9.9235 & -43.9099 & 22.8 & 0.45 & 0.45 &  &  &  & 9.81 & 0.08 & 1.2 & 0.9 &  \\
509 & 9.7519 & -43.8515 & 21.7 & 1.35 & 1.35 &  &  &  & 11.06 & 0.04 & 1.8 & 2.8 &  \\
510 & 10.0217 & -43.8592 & 20.2 & 0.371 & 0.32 & 44.4 & 8.24 & 0.01 & 11.13 & 0.1 & 2.4 & 1.6 & BL \\
511 & 8.5251 & -44.3505 & 22.3 & 0.25 & 0.25 &  &  &  & 8.44 & 0.37 & 1.0 & 0.9 &  \\
512 & 10.174 & -44.3068 & 20.8 & 0.3 & 0.3 &  &  &  & 9.63 & 0.13 & 2.3 & 2.6 &  \\
513 & 10.1451 & -44.4595 & 22.7 & 0.8 & 0.8 &  &  &  & 11.03 & 0.1 & 1.8 & 1.8 &  \\
514 & 8.9461 & -44.5691 & 22.3 & 0.9979 & 0.24 & 44.78 & 7.91 & 0.07 & 10.97 & 0.15 & 1.3 & 1.4 & BL \\
515 & 8.562 & -44.4775 & 21.0 & 0.28 & 0.28 &  &  &  & 11.07 & 0.02 & 9.4 & 2.1 &  \\
516 & 9.0819 & -44.5028 & 22.8 & 1.4 & 1.4 &  &  &  & 11.01 & 0.23 & 1.2 & 1.3 &  \\
517 & 8.8683 & -44.625 & 22.8 & 0.26 & 0.26 &  &  &  & 8.23 & 0.68 & 1.0 & 0.7 &  \\
518 & 9.152 & -44.5897 & 22.8 & 1.928 & 0.16 & 45.27 & 8.47 & 0.17 & 11.16 & 0.2 & 1.3 & 2.1 & BL \\
519 & 9.2496 & -44.5008 & 23.1 & 1.8062 & 0.45 &  &  &  & 11.56 & 0.06 & 1.8 & 3.6 & BL \\
520 & 9.2704 & -44.5426 & 21.0 & 1.233 & 1.25 & 45.59 & 8.95 & 0.04 & 9.73 & 1.38 & 1.0 & 2.1 & BL \\
521 & 10.1797 & -44.6185 & 22.4 & 0.06 & 0.06 &  &  &  & 7.72 & 0.17 & 1.4 & 0.7 &  \\
522 & 9.0513 & -44.6805 & 20.8 & 0.31 & 0.31 &  &  &  & 10.87 & 0.07 & 4.9 & 0.9 &  \\
523 & 10.3536 & -44.4771 & 23.6 & 0.17 & 0.17 &  &  &  & 8.28 & 0.42 & 0.9 & 1.7 &  \\
524 & 9.2191 & -44.9085 & 21.7 & 0.12 & 0.12 &  &  &  & 7.81 & 0.06 & 2.1 & 35.0 &  \\
525 & 8.9839 & -44.9392 & 20.5 & 0.3491 & 0.34 &  &  &  & 10.54 & 0.06 & 3.4 & 1.4 & noisy \\
526 & 9.2092 & -44.9134 & 23.5 & 1.0 & 1.0 &  &  &  & 10.99 & 0.09 & 1.6 & 1.8 & noisy \\
527 & 9.3703 & -44.7767 & 23.0 & 0.23 & 0.23 &  &  &  & 9.29 & 0.1 & 1.1 & 2.5 &  \\
528 & 9.3323 & -44.6768 & 19.8 & 0.3358 & 0.28 &  &  &  & 10.88 & 0.05 & 2.2 & 0.8 & noisy \\
529 & 8.9896 & -44.8323 & 22.7 & 0.8642 & 0.83 &  &  &  & 11.35 & 0.07 & 2.4 & 0.6 & noisy \\
530 & 9.2687 & -44.7912 & 21.3 & 0.89 & 0.89 &  &  &  & 11.12 & 0.06 & 1.1 & 2.8 &  \\
531 & 9.3019 & -44.7123 & 21.9 & 1.15 & 1.15 &  &  &  & 11.25 & 0.09 & 1.6 & 1.3 &  \\
532 & 9.4508 & -44.7412 & 22.1 & 0.8053 & 1.03 &  &  &  & 11.16 & 0.07 & 2.1 & 1.2 & noisy \\
533 & 9.2741 & -44.6683 & 21.4 & 0.6658 & 0.77 &  &  &  & 10.92 & 0.06 & 2.5 & 0.5 & BL \\
534 & 10.4407 & -44.3901 & 22.1 & 0.4 & 0.4 &  &  &  & 10.75 & 0.03 & 4.5 & 2.2 &  \\
535 & 37.1682 & -4.0622 & 22.8 & 0.25 & 0.25 &  &  &  & 8.32 & 0.33 & 1.0 & 0.6 &  \\
536 & 37.1397 & -4.0282 & 21.9 & 0.8415 & 0.7 &  &  &  & 10.63 & 0.3 & 1.0 & 0.1 & BL \\
537 & 36.5752 & -4.077 & 23.7 & 1.37 & 1.37 &  &  &  & 10.01 & 0.2 & 1.3 & 3.0 & noisy \\
538 & 36.3807 & -4.0547 & 23.3 & 0.25 & 0.25 &  &  &  & 8.14 & 0.29 & 0.9 & 1.4 &  \\
539 & 36.8536 & -4.1919 & 22.0 & 0.584 & 1.1 &  &  &  & 9.65 & 0.48 & 0.9 & 0.1 &  \\
540 & 36.899 & -4.19 & 22.8 & 1.12 & 1.3 & 44.87 & 8.54 & 0.12 & 11.32 & 0.11 & 1.6 & 3.5 & BL? \\
541 & 37.0379 & -4.2097 & 19.8 & 0.878 & 0.9 & 45.61 & 9.15 & 0.12 & 11.72 & 0.16 & 1.1 & 5.2 & BL \\
542 & 36.9125 & -4.1614 & 22.5 & 1.38 & 1.1 &  &  &  & 11.02 & 0.2 & 0.9 & 1.1 & BL \\
543 & 36.1907 & -4.1627 & 23.7 & 0.25 & 0.25 &  &  &  & 9.16 & 0.06 & 1.4 & 1.6 &  \\
544 & 36.4021 & -4.1637 & 22.3 & 1.4 & 1.4 &  &  &  & 9.51 & 0.76 & 1.1 & 11.1 &  \\
545 & 36.3237 & -4.1668 & 23.3 & 2.5237 & 0.41 &  &  &  & 11.68 & 0.06 & 1.8 & 2.0 &  \\
546 & 36.7975 & -4.1221 & 23.4 & 0.25 & 0.25 &  &  &  & 9.05 & 0.12 & 1.1 & 1.2 & noisy \\
547 & 37.0565 & -4.1253 & 23.5 & 0.69 & 0.69 &  &  &  & 11.07 & 0.09 & 1.3 & 0.5 &  \\
548 & 36.9936 & -4.1475 & 22.0 & 1.9684 & 0.11 & 45.75 & 8.34 & 0.18 & 10.57 & 0.22 & 0.8 & 0.9 & BL \\
549 & 36.9274 & -4.1323 & 23.3 & 1.02 & 1.02 &  &  &  & 11.03 & 0.17 & 1.1 & 0.2 &  \\
550 & 36.1979 & -4.1809 & 21.9 & 2.8555 & 1.3 &  &  &  & 11.24 & 0.09 & 1.1 & 2.4 & BL \\
551 & 36.3832 & -4.1167 & 22.4 & 1.7509 & 0.17 &  &  &  & 10.97 & 0.13 & 1.5 & 0.6 &  \\
552 & 36.3818 & -4.1201 & 23.8 & 0.38 & 0.38 &  &  &  & 8.95 & 0.44 & 1.1 & 2.5 &  \\
553 & 36.2571 & -4.1318 & 19.6 & 1.1568 & 1.15 & 46.11 & 8.37 & 0.0 & 11.27 & 0.23 & 1.2 & 1.3 & BL \\
554 & 35.8938 & -4.1841 & 22.0 & 0.911 & 0.95 &  &  &  & 10.68 & 0.14 & 1.5 & 0.7 & BL? \\
555 & 35.9862 & -4.1851 & 21.7 & 1.1994 & 1.05 & 45.28 & 8.31 & 0.16 & 10.95 & 0.13 & 1.4 & 0.9 & BL \\
556 & 37.0847 & -4.1265 & 23.9 & 0.25 & 0.25 &  &  &  & 8.93 & 0.09 & 1.6 & 2.6 &  \\
557 & 36.8522 & -4.2446 & 22.8 & 2.046 & 0.45 &  &  &  & 11.17 & 0.22 & 2.3 & 2.4 &  \\
558 & 35.9403 & -4.1257 & 23.0 & 0.8048 & 0.91 &  &  &  & 10.81 & 0.07 & 1.8 & 1.2 & noisy \\
559 & 36.0789 & -4.2218 & 23.2 & 1.0569 & 1.1 &  &  &  & 11.5 & 0.07 & 2.1 & 1.8 & BL \\
560 & 36.0976 & -4.1446 & 22.7 & 1.25 & 1.25 &  &  &  & 11.02 & 0.14 & 1.5 & 0.6 &  \\
561 & 36.8787 & -4.2158 & 23.2 & 0.29 & 0.29 &  &  &  & 9.16 & 0.18 & 1.0 & 1.0 &  \\
562 & 36.9743 & -4.2329 & 22.2 & 0.9672 & 0.55 &  &  &  & 10.69 & 0.18 & 1.0 & 0.3 & BL? \\
563 & 36.6553 & -4.2802 & 23.7 & 1.04 & 1.04 &  &  &  & 11.21 & 0.07 & 0.9 & 1.9 &  \\
564 & 35.7876 & -4.2923 & 22.3 & 1.4958 & 1.35 &  &  &  & 11.43 & 0.07 & 1.3 & 0.9 & BL \\
565 & 36.4214 & -4.3821 & 23.6 & 1.05 & 1.05 &  &  &  & 10.9 & 0.05 & 1.8 & 2.5 &  \\
566 & 36.414 & -4.3745 & 21.4 & 0.9195 & 0.95 &  &  &  & 11.01 & 0.11 & 1.4 & 2.0 & BL \\
567 & 36.4049 & -4.3592 & 19.3 & 0.9219 & 0.9 & 45.82 & 9.35 & 0.01 & 10.46 & 0.26 & 1.1 & 1.0 & BL \\
568 & 36.6301 & -4.3581 & 23.3 & 1.993 & 0.18 &  &  &  & 10.62 & 0.16 & 1.0 & 1.5 & BL? \\
569 & 36.2337 & -4.3296 & 22.8 & 1.1235 & 1.05 &  &  &  & 10.8 & 0.24 & 1.2 & 0.5 & BL? \\
570 & 36.6428 & -4.3626 & 22.5 & 2.5552 & 0.25 &  &  &  & 10.48 & 0.31 & 1.1 & 1.9 & noisy \\
571 & 36.6568 & -4.2836 & 22.8 & 0.4 & 0.4 &  &  &  & 9.83 & 0.08 & 1.6 & 2.7 &  \\
572 & 36.6667 & -4.3026 & 20.8 & 0.8391 & 0.75 & 44.88 & 7.93 & 0.29 & 10.71 & 0.14 & 1.3 & 0.4 & BL \\
573 & 36.8926 & -4.3747 & 21.0 & 1.1396 & 1.1 & 45.41 & 8.35 & 0.01 & 10.98 & 0.19 & 1.2 & 0.5 & BL \\
574 & 35.5892 & -4.4704 & 23.5 & 0.07 & 0.07 &  &  &  & 6.81 & 0.15 & 1.1 & 1.9 &  \\
575 & 35.4668 & -4.464 & 23.2 & 0.7717 & 1.02 &  &  &  & 10.78 & 0.1 & 2.0 & 0.6 & noisy \\
576 & 35.3688 & -4.4754 & 23.5 & 0.45 & 0.45 &  &  &  & 9.79 & 0.12 & 1.3 & 3.3 & noisy \\
577 & 36.8989 & -4.3398 & 22.7 & 0.8861 & 1.1 &  &  &  & 10.58 & 0.37 & 1.1 & 0.3 & noisy \\
578 & 36.3951 & -4.4005 & 21.5 & 0.9213 & 0.95 & 44.91 & 8.01 & 0.17 & 11.26 & 0.1 & 1.5 & 1.9 & BL \\
579 & 35.8155 & -4.5892 & 23.8 & 0.45 & 0.45 &  &  &  & 9.85 & 0.07 & 1.4 & 3.2 &  \\
580 & 35.8027 & -4.5706 & 22.9 & 0.1 & 0.1 &  &  &  & 7.68 & 0.26 & 1.1 & 0.7 & noisy \\
581 & 35.7802 & -4.572 & 23.4 & 1.1675 & 1.3 &  &  &  & 10.55 & 0.2 & 1.3 & 2.4 & noisy \\
582 & 35.6311 & -4.5691 & 23.6 & 0.25 & 0.25 &  &  &  & 7.99 & 0.43 & 1.0 & 0.8 &  \\
583 & 35.4337 & -4.5796 & 22.6 & 0.33 & 0.33 &  &  &  & 8.6 & 0.1 & 1.1 & 1.8 & noisy \\
584 & 35.7752 & -4.5567 & 21.0 & 1.086 & 1.05 & 45.37 & 8.4 & 0.02 & 11.47 & 0.04 & 1.0 & 2.5 & BL \\
585 & 35.6773 & -4.5052 & 20.7 & 1.1665 & 1.1 & 45.63 & 8.33 & 0.0 & 11.32 & 0.11 & 1.0 & 1.2 & BL \\
586 & 35.7719 & -4.4669 & 22.5 & 0.8188 & 0.9 &  &  &  & 11.02 & 0.12 & 1.5 & 1.9 & BL \\
587 & 35.6505 & -4.5522 & 21.5 & 1.2141 & 1.1 & 45.33 & 8.38 & 0.05 & 10.95 & 0.18 & 1.2 & 0.5 & BL \\
588 & 35.556 & -4.6949 & 22.5 & 0.45 & 0.45 &  &  &  & 10.07 & 0.11 & 2.2 & 4.8 &  \\
589 & 35.6633 & -4.6994 & 21.1 & 1.189 & 1.2 & 45.09 & 8.3 & 0.09 & 11.21 & 0.11 & 1.3 & 2.1 & BL \\
590 & 36.6934 & -4.1598 & 23.8 & 0.37 & 0.37 &  &  &  & 9.09 & 0.2 & 0.9 & 1.0 &  \\
591 & 36.5315 & -4.1728 & 22.6 & 0.29 & 0.29 &  &  &  & 8.59 & 0.12 & 1.1 & 2.1 &  \\
592 & 36.5688 & -4.2512 & 23.8 & 0.68 & 0.68 &  &  &  & 9.2 & 0.78 & 0.9 & 3.1 &  \\
593 & 35.5944 & -4.6792 & 22.5 & 1.1953 & 1.35 &  &  &  & 10.95 & 0.16 & 1.0 & 0.6 & BL \\
594 & 36.4808 & -4.115 & 23.0 & 1.2 & 1.2 &  &  &  & 10.89 & 0.1 & 1.2 & 2.1 &  \\
595 & 36.609 & -4.2321 & 22.9 & 1.01 & 1.01 &  &  &  & 9.83 & 0.27 & 1.2 & 1.0 &  \\
596 & 36.6844 & -4.1223 & 19.7 & 1.4805 & 1.4 & 46.26 & 9.18 & 0.0 & 11.77 & 0.06 & 1.1 & 1.9 & BL \\
597 & 36.4751 & -4.1414 & 23.2 & 1.4733 & 0.32 & 45.23 & 7.87 & 0.04 & 10.93 & 0.09 & 1.3 & 0.5 & BL \\
598 & 36.6154 & -4.1513 & 23.0 & 1.9602 & 0.25 & 44.73 & 8.7 & 0.1 & 10.54 & 0.33 & 0.9 & 1.1 & BL \\
599 & 36.6897 & -4.1489 & 23.4 & 1.23 & 1.23 &  &  &  & 10.34 & 0.36 & 1.1 & 3.4 &  \\
600 & 36.5742 & -4.6525 & 22.5 & 0.8743 & 1.16 &  &  &  & 11.02 & 0.1 & 2.1 & 4.3 & BL \\
601 & 36.3515 & -4.6599 & 23.4 & 0.24 & 0.24 &  &  &  & 8.22 & 0.15 & 1.0 & 2.3 &  \\
602 & 36.481 & -4.6551 & 21.0 & 1.0 & 1.0 &  &  &  & 9.65 & 0.43 & 1.0 & 2.8 &  \\
603 & 36.367 & -4.6117 & 23.2 & 0.23 & 0.23 &  &  &  & 8.37 & 0.23 & 1.0 & 3.0 &  \\
604 & 36.3071 & -4.614 & 23.3 & 2.8791 & 1.25 &  &  &  & 11.18 & 0.15 & 1.1 & 2.1 & BL \\
605 & 35.6541 & -4.75 & 22.2 & 3.3692 & 0.08 & 46.39 & 8.62 & 0.12 & 10.82 & 0.22 & 1.5 & 6.5 & BL \\
606 & 35.5769 & -4.7441 & 23.6 & 1.08 & 1.08 &  &  &  & 10.65 & 0.11 & 1.4 & 1.0 &  \\
607 & 36.667 & -4.576 & 23.0 & 1.5403 & 0.35 &  &  &  & 10.46 & 0.12 & 0.9 & 3.5 & noisy \\
608 & 36.6996 & -4.5266 & 22.7 & 1.2222 & 1.0 &  &  &  & 11.22 & 0.06 & 1.6 & 1.5 & BL \\
609 & 36.718 & -4.5281 & 23.3 & 0.9627 & 1.03 &  &  &  & 11.05 & 0.11 & 1.2 & 0.9 & BL \\
610 & 36.8798 & -4.4731 & 23.5 & 0.24 & 0.24 &  &  &  & 8.11 & 0.52 & 1.1 & 0.5 &  \\
611 & 35.7313 & -4.7363 & 20.6 & 2.88 & 0.07 & 46.76 & 9.16 & 0.0 & 10.38 & 0.86 & 1.0 & 2.3 & BL \\
612 & 36.3647 & -4.7095 & 21.1 & 0.8207 & 0.8 & 44.69 & 7.74 & 0.08 & 10.58 & 0.1 & 1.5 & 0.9 & BL \\
613 & 35.8227 & -4.6758 & 18.9 & 0.8432 & 0.85 & 45.61 & 8.37 & 0.02 & 11.16 & 0.41 & 1.1 & 1.4 & BL \\
614 & 35.7045 & -4.6618 & 22.7 & 0.44 & 0.44 &  &  &  & 8.92 & 0.25 & 0.9 & 0.8 &  \\
615 & 35.8441 & -4.659 & 23.7 & 1.34 & 1.34 &  &  &  & 10.83 & 0.15 & 1.3 & 1.1 &  \\
616 & 36.535 & -4.5287 & 23.1 & 0.7916 & 0.93 & 44.2 & 7.99 & 0.23 & 10.7 & 0.13 & 1.9 & 1.0 & BL \\
617 & 36.5744 & -4.5192 & 19.4 & 0.7078 & 0.7 & 45.33 & 8.02 & 0.04 & 10.7 & 0.27 & 0.9 & 2.3 & BL \\
618 & 36.4891 & -4.4795 & 23.1 & 1.07 & 1.07 &  &  &  & 10.65 & 0.19 & 1.4 & 1.2 &  \\
619 & 36.0638 & -4.4989 & 22.6 & 2.2359 & 0.34 &  &  &  & 10.28 & 0.07 & 1.3 & 2.6 &  \\
620 & 36.1288 & -4.4993 & 21.4 & 1.352 & 0.12 &  &  &  & 10.38 & 0.26 & 1.1 & 2.1 & BL \\
621 & 36.0639 & -4.4946 & 23.3 & 1.28 & 1.28 &  &  &  & 10.93 & 0.15 & 1.2 & 1.0 & noisy \\
622 & 36.2078 & -4.5072 & 20.7 & 1.0234 & 1.05 & 45.36 & 8.35 & 0.02 & 10.44 & 0.32 & 1.1 & 0.7 & BL \\
623 & 36.0024 & -4.705 & 23.2 & 0.93 & 0.93 &  &  &  & 10.26 & 0.26 & 1.1 & 1.0 &  \\
624 & 36.2578 & -4.6903 & 21.4 & 0.14 & 0.14 &  &  &  & 8.96 & 0.02 & 1.3 & 3.1 &  \\
625 & 36.2525 & -4.4915 & 23.7 & 1.17 & 1.17 &  &  &  & 10.83 & 0.11 & 1.1 & 0.6 &  \\
626 & 36.1189 & -4.4842 & 23.4 & 0.73 & 0.73 &  &  &  & 9.76 & 0.23 & 1.4 & 0.5 &  \\
627 & 36.1198 & -4.6203 & 23.2 & 0.383 & 0.37 &  &  &  & 9.43 & 0.19 & 1.2 & 0.3 &  \\
628 & 36.1697 & -4.6161 & 19.8 & 0.907 & 0.8 & 45.53 & 8.12 & 0.0 & 11.44 & 0.07 & 1.3 & 1.2 & BL \\
629 & 36.0511 & -4.6207 & 22.6 & 0.9052 & 1.0 &  &  &  & 10.68 & 0.09 & 1.5 & 2.7 & BL \\
630 & 36.109 & -4.7569 & 22.9 & 0.9083 & 0.89 &  &  &  & 10.76 & 0.14 & 1.3 & 0.5 & HD \\
631 & 36.0623 & -4.7316 & 22.3 & 1.6962 & 0.12 & 45.2 & 8.99 & 0.09 & 10.61 & 0.18 & 1.1 & 1.3 & BL \\
632 & 36.2437 & -4.6239 & 22.8 & 0.9 & 0.9 &  &  &  & 10.61 & 0.13 & 1.3 & 2.1 &  \\
633 & 35.9641 & -4.3115 & 23.6 & 0.34 & 0.34 &  &  &  & 9.65 & 0.07 & 1.6 & 2.8 &  \\
634 & 36.0408 & -4.568 & 21.5 & 1.0997 & 1.3 &  &  &  & 10.73 & 0.25 & 1.2 & 2.8 & BL? \\
635 & 35.8568 & -4.3817 & 22.5 & 1.1486 & 1.25 &  &  &  & 11.27 & 0.13 & 1.4 & 1.1 & BL \\
636 & 35.9199 & -4.3821 & 20.1 & 0.957 & 1.05 & 45.7 & 8.47 & 0.05 & 10.9 & 0.21 & 1.2 & 0.7 & BL \\
637 & 36.0448 & -4.3913 & 23.2 & 2.0456 & 1.23 &  &  &  & 10.03 & 0.21 & 0.8 & 3.1 & BL \\
638 & 35.9405 & -4.2843 & 23.3 & 0.81 & 0.81 &  &  &  & 9.94 & 0.39 & 1.1 & 1.6 &  \\
639 & 36.1302 & -4.2918 & 23.2 & 0.85 & 0.85 &  &  &  & 10.86 & 0.13 & 1.5 & 2.9 &  \\
640 & 36.0635 & -4.2863 & 23.1 & 2.0739 & 1.12 &  &  &  & 11.23 & 0.17 & 1.3 & 1.9 &  \\
641 & 35.9921 & -4.539 & 22.8 & 0.18 & 0.18 &  &  &  & 8.75 & 0.06 & 1.8 & 1.7 &  \\
642 & 35.7213 & -5.0789 & 23.4 & 1.1146 & 1.02 &  &  &  & 10.94 & 0.16 & 1.2 & 1.0 & BL \\
643 & 35.6615 & -5.0645 & 21.4 & 0.9087 & 0.9 & 45.07 & 7.95 & 0.2 & 11.05 & 0.07 & 1.6 & 0.7 & BL \\
644 & 35.9505 & -5.1961 & 22.1 & 0.07 & 0.07 &  &  &  & 7.54 & 0.06 & 1.6 & 1.3 &  \\
645 & 35.7829 & -4.9944 & 22.8 & 1.09 & 1.09 &  &  &  & 11.22 & 0.07 & 1.7 & 1.2 &  \\
646 & 35.7034 & -5.2358 & 22.5 & 3.3964 & 0.18 & 46.41 & 8.54 & 0.07 & 11.54 & 0.1 & 1.6 & 3.5 & BL \\
647 & 36.8152 & -5.4652 & 23.5 & 0.23 & 0.23 &  &  &  & 8.29 & 0.38 & 1.0 & 0.2 &  \\
648 & 36.8321 & -5.4578 & 22.4 & 1.8094 & 1.1 &  &  &  & 11.33 & 0.15 & 1.1 & 0.6 & noisy \\
649 & 36.6349 & -4.6358 & 22.0 & 1.8122 & 0.18 &  &  &  & 11.09 & 0.18 & 1.3 & 1.7 & BL \\
650 & 35.5216 & -4.8524 & 22.6 & 0.1 & 0.1 &  &  &  & 7.36 & 0.16 & 1.1 & 1.7 &  \\
651 & 35.7041 & -4.8069 & 21.8 & 1.4189 & 1.35 & 44.9 & 8.71 & 0.14 & 10.97 & 0.31 & 0.9 & 1.8 & BL \\
652 & 36.0694 & -4.9453 & 21.1 & 1.05 & 1.05 & 44.95 & 9.57 & 0.12 & 11.3 & 0.26 & 1.2 & 1.7 & BL \\
653 & 35.8602 & -4.9517 & 20.9 & 0.8247 & 0.85 & 45.06 & 8.27 & 0.0 & 11.11 & 0.06 & 1.2 & 3.2 & BL \\
654 & 36.0114 & -5.1919 & 23.4 & 2.2611 & 0.17 &  &  &  & 10.88 & 0.16 & 1.1 & 1.1 & BL \\
655 & 36.2011 & -5.1924 & 23.1 & 3.373 & 0.07 &  &  &  & 11.08 & 0.15 & 1.5 & 5.7 &  \\
656 & 36.1924 & -5.141 & 18.9 & 1.3571 & 1.4 & 46.63 & 9.22 & 0.0 & 11.27 & 0.21 & 1.1 & 1.1 & BL \\
657 & 36.0657 & -5.4556 & 22.9 & 0.5611 & 0.54 & 44.09 & 7.66 & 0.15 & 10.1 & 0.13 & 1.5 & 1.1 & BL? \\
658 & 36.0399 & -5.4709 & 22.1 & 0.45 & 0.45 &  &  &  & 9.29 & 0.13 & 1.1 & 1.7 &  \\
659 & 36.0056 & -5.4836 & 20.8 & 1.0213 & 1.0 & 45.08 & 7.99 & 0.13 & 11.22 & 0.06 & 1.2 & 1.3 & BL \\
660 & 36.4063 & -5.3353 & 23.1 & 1.06 & 1.06 &  &  &  & 10.9 & 0.11 & 1.3 & 2.3 &  \\
661 & 36.2012 & -5.35 & 20.9 & 1.0362 & 1.05 & 45.25 & 8.16 & 0.02 & 10.92 & 0.13 & 1.1 & 0.6 & BL \\
662 & 37.024 & -5.2748 & 23.3 & 0.37 & 0.37 &  &  &  & 8.35 & 1.2 & 1.0 & 2.6 &  \\
663 & 36.8245 & -5.2733 & 20.6 & 0.5655 & 0.6 & 44.62 & 7.87 & 0.01 & 10.57 & 0.12 & 1.3 & 1.6 & BL \\
664 & 36.403 & -5.3583 & 23.0 & 0.34 & 0.34 &  &  &  & 8.58 & 0.09 & 1.0 & 1.1 &  \\
665 & 36.3652 & -5.1109 & 21.2 & 1.1176 & 1.1 & 44.64 & 7.93 & 0.02 & 10.85 & 0.28 & 1.0 & 2.5 & BL \\
666 & 36.8273 & -5.1841 & 23.0 & 1.4 & 1.4 &  &  &  & 10.96 & 0.14 & 1.1 & 1.4 &  \\
667 & 36.7126 & -5.1852 & 22.8 & 0.07 & 0.07 &  &  &  & 7.29 & 0.04 & 1.3 & 1.0 &  \\
668 & 36.3219 & -5.223 & 22.6 & 0.8711 & 0.8 &  &  &  & 10.94 & 0.09 & 1.8 & 1.4 & BL \\
669 & 35.8321 & -5.334 & 19.8 & 0.08 & 0.08 &  &  &  & 8.05 & 0.03 & 4.8 & 10.8 & BL? \\
670 & 36.3725 & -5.1629 & 21.0 & 1.2864 & 1.4 & 45.68 & 8.97 & 0.0 & 11.03 & 0.47 & 1.0 & 1.4 & BL \\
671 & 35.8466 & -5.3063 & 23.5 & 0.26 & 0.26 &  &  &  & 8.29 & 0.29 & 1.1 & 2.0 &  \\
672 & 35.946 & -5.275 & 22.0 & 1.9231 & 0.18 &  &  &  & 10.77 & 0.15 & 1.1 & 2.1 & BL \\
673 & 36.4162 & -5.2462 & 23.5 & 1.08 & 1.08 &  &  &  & 11.2 & 0.08 & 1.6 & 1.9 & noisy \\
674 & 36.4267 & -5.2479 & 21.6 & 1.2599 & 1.25 & 45.3 & 8.04 & 0.01 & 11.43 & 0.03 & 1.1 & 2.1 & BL \\
675 & 36.4249 & -5.1884 & 21.5 & 1.53 & 0.28 & 45.54 & 8.45 & 0.08 & 10.98 & 0.06 & 1.1 & 3.7 & BL \\
676 & 36.4431 & -5.207 & 23.9 & 0.38 & 0.38 &  &  &  & 9.19 & 0.06 & 1.0 & 4.5 &  \\
677 & 36.3425 & -5.1376 & 22.1 & 1.0037 & 1.0 &  &  &  & 11.15 & 0.08 & 1.5 & 0.7 & BL \\
678 & 36.6749 & -5.3187 & 22.1 & 1.4 & 1.4 &  &  &  & 9.87 & 0.28 & 1.0 & 11.2 &  \\
679 & 37.091 & -5.2289 & 23.0 & 0.29 & 0.29 &  &  &  & 9.5 & 0.08 & 1.1 & 2.1 &  \\
680 & 36.4325 & -4.9705 & 23.1 & 1.5048 & 0.31 & 44.61 & 8.87 & 0.3 & 10.01 & 0.1 & 0.9 & 1.6 & BL \\
681 & 36.7918 & -5.0856 & 22.5 & 0.07 & 0.07 &  &  &  & 7.35 & 0.1 & 1.1 & 1.7 &  \\
682 & 35.872 & -4.9145 & 20.5 & 0.6043 & 0.6 & 44.74 & 7.56 & 0.01 & 10.64 & 0.16 & 1.2 & 1.3 & BL \\
683 & 36.0964 & -4.9168 & 23.6 & 0.54 & 0.54 &  &  &  & 8.74 & 0.6 & 1.0 & 1.7 &  \\
684 & 37.0528 & -4.9542 & 21.6 & 1.2989 & 1.3 & 44.96 & 8.12 & 0.32 & 11.15 & 0.1 & 1.1 & 2.1 & BL \\
685 & 35.9745 & -4.919 & 21.9 & 0.9961 & 1.15 &  &  &  & 10.64 & 0.18 & 1.1 & 2.0 & BL \\
686 & 36.8149 & -5.0408 & 22.0 & 1.3788 & 1.4 &  &  &  & 10.96 & 0.13 & 1.2 & 2.2 & BL \\
687 & 36.9049 & -5.0368 & 23.1 & 0.24 & 0.24 &  &  &  & 8.49 & 0.35 & 1.1 & 0.9 &  \\
688 & 35.919 & -4.8544 & 23.7 & 1.2 & 1.2 &  &  &  & 11.03 & 0.11 & 1.5 & 3.4 &  \\
689 & 36.9993 & -5.0078 & 24.0 & 1.36 & 1.36 &  &  &  & 10.72 & 0.06 & 1.2 & 1.9 &  \\
690 & 37.0375 & -4.9633 & 23.4 & 0.04 & 0.04 &  &  &  & 6.69 & 0.46 & 1.1 & 1.1 &  \\
691 & 36.7974 & -4.9709 & 22.5 & 0.12 & 0.12 &  &  &  & 7.63 & 0.04 & 1.3 & 4.0 &  \\
692 & 35.8672 & -4.8843 & 23.3 & 0.25 & 0.25 &  &  &  & 7.98 & 0.19 & 1.1 & 1.9 &  \\
693 & 35.8343 & -4.9033 & 23.3 & 0.17 & 0.17 &  &  &  & 7.54 & 0.92 & 0.9 & 2.4 & noisy \\
694 & 36.5324 & -4.312 & 19.6 & 0.4963 & 0.55 & 44.92 & 8.0 & 0.01 & 10.33 & 0.28 & 1.2 & 3.7 & BL \\
695 & 35.7234 & -4.4914 & 19.9 & 0.215 & 0.25 & 44.33 & 7.47 & 0.02 & 10.75 & 0.11 & 2.1 & 2.5 & BL \\
696 & 36.4892 & -4.2277 & 20.8 & 0.6063 & 0.6 & 44.38 & 7.71 & 0.1 & 10.92 & 0.07 & 1.5 & 0.7 & BL \\
697 & 36.7041 & -4.4629 & 19.6 & 0.3274 & 0.35 & 44.62 & 7.41 & 0.01 & 10.35 & 0.1 & 1.5 & 0.9 & BL \\
698 & 35.9008 & -4.4245 & 19.2 & 0.1904 & 0.14 &  &  &  & 10.08 & 0.08 & 6.6 & 6.1 & HD \\
699 & 36.1612 & -4.5716 & 19.0 & 0.0437 & 0.02 &  &  &  & 9.36 & 0.02 & 12.8 & 38.5 & HD \\
700 & 35.7371 & -5.2063 & 19.6 & 0.0967 & 0.14 &  &  &  & 10.24 & 0.02 & 7.3 & 6.0 & HD \\
701 & 35.884 & -4.961 & 20.2 & 0.6023 & 0.6 & 44.79 & 8.13 & 0.03 & 11.08 & 0.12 & 1.1 & 2.3 & BL \\
702 & 36.4245 & -5.3096 & 19.0 & 0.0539 & 0.03 &  &  &  & 9.13 & 0.02 & 11.1 & 14.6 &  \\
703 & 36.8055 & -5.1243 & 19.5 & 0.1424 & 0.14 &  &  &  & 10.04 & 0.04 & 6.3 & 3.1 & HD \\
704 & 36.8217 & -5.1258 & 19.3 & 0.1443 & 0.15 &  &  &  & 10.44 & 0.02 & 14.8 & 6.6 & noisy \\
705 & 36.1946 & -5.0049 & 19.7 & 0.0695 & 0.05 &  &  &  & 9.14 & 0.02 & 8.7 & 2.9 & noisy \\
706 & 36.3473 & -5.0628 & 19.8 & 0.1909 & 0.2 &  &  &  & 10.47 & 0.11 & 9.6 & 6.6 & noisy \\
\end{tabular}
\end{table}


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
